Crank-Nicolson BGK Integrator for Multi-Scale Particle-Based Kinetic Simulations

Solving the Bhatnagar-Gross-Krook (BGK) equation with a stochastic particle approach enables efficient and flexible simulations of flows in the transition regime, between continuum and free molecular flow. However, the usual first-order operator splitting between particle movement and relaxation imposes restrictions on the time step, causing the computational cost to increase with the gas density. The Crank-Nicolson stochastic particle BGK (CN-SPBGK) method is introduced here as an advanced particle-based kinetic solver designed for multi-scale gas flow simulations. This method integrates the BGK equation with second-order accuracy across all Knudsen number regimes without requiring additional parameters, while asymptotically preserving the Navier-Stokes flux in the continuum regime. Comparisons with pre-existing particle BGK methods are conducted on several test cases, with CN-SPBGK demonstrating more consistent convergence and accuracy.

==> data/CNS_16E-7.csv <==
"Points:0","Points:1","Points:2","Spec001_SimPartPerIter","Total_ForcePerArea:0","Total_ForcePerArea:1","Total_ForcePerArea:2","Total_HeatFlux","Total_SimPartPerIter","arc_length","iBC"
-1.00000e-02,0.00000e+00,0.00000e+00,2.59332e+03,4.99101e+02,-7.66576e+00,0.00000e+00,9.69036e+04,2.59332e+03,0.00000e+00,3.00000e+00
-9.99229e-03,3.92598e-04,0.00000e+00,2.58720e+03,4.97801e+02,-1.48934e+01,0.00000e+00,9.68578e+04,2.58720e+03,3.92674e-04,3.00000e+00
-9.96917e-03,7.84591e-04,0.00000e+00,2.57428e+03,4.94673e+02,-2.95475e+01,0.00000e+00,9.64503e+04,2.57428e+03,7.85348e-04,3.00000e+00
-9.93068e-03,1.17537e-03,0.00000e+00,2.55668e+03,4.90341e+02,-4.40888e+01,0.00000e+00,9.58101e+04,2.55668e+03,1.17802e-03,3.00000e+00
-9.87688e-03,1.56434e-03,0.00000e+00,2.53291e+03,4.84128e+02,-5.80201e+01,0.00000e+00,9.47554e+04,2.53291e+03,1.57070e-03,3.00000e+00
-9.80785e-03,1.95090e-03,0.00000e+00,2.50255e+03,4.75882e+02,-7.14935e+01,0.00000e+00,9.31068e+04,2.50255e+03,1.96337e-03,3.00000e+00
-9.72370e-03,2.33445e-03,0.00000e+00,2.46865e+03,4.66826e+02,-8.48973e+01,0.00000e+00,9.13355e+04,2.46865e+03,2.35604e-03,3.00000e+00
-9.62455e-03,2.71440e-03,0.00000e+00,2.43118e+03,4.56586e+02,-9.73654e+01,0.00000e+00,8.92478e+04,2.43118e+03,2.74872e-03,3.00000e+00
-9.51057e-03,3.09017e-03,0.00000e+00,2.38484e+03,4.44244e+02,-1.08549e+02,0.00000e+00,8.68811e+04,2.38484e+03,3.14139e-03,3.00000e+00
-9.38191e-03,3.46117e-03,0.00000e+00,2.33192e+03,4.30593e+02,-1.19249e+02,0.00000e+00,8.43752e+04,2.33192e+03,3.53406e-03,3.00000e+00
-9.23880e-03,3.82683e-03,0.00000e+00,2.27345e+03,4.15685e+02,-1.28936e+02,0.00000e+00,8.16112e+04,2.27345e+03,3.92674e-03,3.00000e+00
-9.08143e-03,4.18660e-03,0.00000e+00,2.21104e+03,3.99856e+02,-1.37664e+02,0.00000e+00,7.86717e+04,2.21104e+03,4.31941e-03,3.00000e+00
-8.91007e-03,4.53991e-03,0.00000e+00,2.14338e+03,3.82960e+02,-1.45441e+02,0.00000e+00,7.54887e+04,2.14338e+03,4.71209e-03,3.00000e+00
-8.72496e-03,4.88621e-03,0.00000e+00,2.07544e+03,3.66097e+02,-1.52094e+02,0.00000e+00,7.25872e+04,2.07544e+03,5.10476e-03,3.00000e+00
-8.52640e-03,5.22499e-03,0.00000e+00,2.00488e+03,3.48768e+02,-1.57615e+02,0.00000e+00,6.95302e+04,2.00488e+03,5.49743e-03,3.00000e+00
-8.31470e-03,5.55570e-03,0.00000e+00,1.92938e+03,3.30139e+02,-1.61974e+02,0.00000e+00,6.59701e+04,1.92938e+03,5.89011e-03,3.00000e+00
-8.09017e-03,5.87785e-03,0.00000e+00,1.85314e+03,3.11418e+02,-1.65220e+02,0.00000e+00,6.25394e+04,1.85314e+03,6.28278e-03,3.00000e+00
-7.85317e-03,6.19094e-03,0.00000e+00,1.77427e+03,2.92710e+02,-1.67402e+02,0.00000e+00,5.90581e+04,1.77427e+03,6.67546e-03,3.00000e+00
-7.60406e-03,6.49448e-03,0.00000e+00,1.69535e+03,2.74133e+02,-1.68556e+02,0.00000e+00,5.55945e+04,1.69535e+03,7.06813e-03,3.00000e+00
-7.34323e-03,6.78801e-03,0.00000e+00,1.61562e+03,2.55470e+02,-1.68676e+02,0.00000e+00,5.21246e+04,1.61562e+03,7.46080e-03,3.00000e+00
-7.07107e-03,7.07107e-03,0.00000e+00,1.53531e+03,2.37168e+02,-1.67888e+02,0.00000e+00,4.87362e+04,1.53531e+03,7.85348e-03,3.00000e+00
-6.78801e-03,7.34323e-03,0.00000e+00,1.45341e+03,2.18936e+02,-1.65822e+02,0.00000e+00,4.53853e+04,1.45341e+03,8.24615e-03,3.00000e+00
-6.49448e-03,7.60406e-03,0.00000e+00,1.37072e+03,2.00915e+02,-1.62963e+02,0.00000e+00,4.21043e+04,1.37072e+03,8.63882e-03,3.00000e+00
-6.19094e-03,7.85317e-03,0.00000e+00,1.29137e+03,1.83974e+02,-1.59440e+02,0.00000e+00,3.89778e+04,1.29137e+03,9.03150e-03,3.00000e+00
-5.87785e-03,8.09017e-03,0.00000e+00,1.21493e+03,1.67721e+02,-1.55300e+02,0.00000e+00,3.59411e+04,1.21493e+03,9.42417e-03,3.00000e+00
-5.55570e-03,8.31470e-03,0.00000e+00,1.13689e+03,1.51807e+02,-1.50355e+02,0.00000e+00,3.30653e+04,1.13689e+03,9.81685e-03,3.00000e+00
-5.22499e-03,8.52640e-03,0.00000e+00,1.06200e+03,1.36955e+02,-1.44928e+02,0.00000e+00,3.03971e+04,1.06200e+03,1.02095e-02,3.00000e+00
-4.88621e-03,8.72496e-03,0.00000e+00,9.90386e+02,1.23085e+02,-1.39049e+02,0.00000e+00,2.78496e+04,9.90386e+02,1.06022e-02,3.00000e+00
-4.53991e-03,8.91007e-03,0.00000e+00,9.20142e+02,1.10018e+02,-1.32702e+02,0.00000e+00,2.54186e+04,9.20142e+02,1.09949e-02,3.00000e+00
-4.18660e-03,9.08143e-03,0.00000e+00,8.52994e+02,9.76776e+01,-1.26169e+02,0.00000e+00,2.31760e+04,8.52994e+02,1.13875e-02,3.00000e+00
-3.82683e-03,9.23880e-03,0.00000e+00,7.87466e+02,8.61523e+01,-1.19238e+02,0.00000e+00,2.10081e+04,7.87466e+02,1.17802e-02,3.00000e+00
-3.46117e-03,9.38191e-03,0.00000e+00,7.25739e+02,7.58234e+01,-1.12344e+02,0.00000e+00,1.90759e+04,7.25739e+02,1.21729e-02,3.00000e+00
-3.09017e-03,9.51057e-03,0.00000e+00,6.67775e+02,6.65447e+01,-1.05363e+02,0.00000e+00,1.73361e+04,6.67775e+02,1.25656e-02,3.00000e+00
-2.71440e-03,9.62455e-03,0.00000e+00,6.09502e+02,5.77845e+01,-9.79679e+01,0.00000e+00,1.56738e+04,6.09502e+02,1.29582e-02,3.00000e+00
-2.33445e-03,9.72370e-03,0.00000e+00,5.53726e+02,4.97377e+01,-9.05913e+01,0.00000e+00,1.41464e+04,5.53726e+02,1.33509e-02,3.00000e+00
-1.95090e-03,9.80785e-03,0.00000e+00,5.02460e+02,4.28381e+01,-8.34563e+01,0.00000e+00,1.27019e+04,5.02460e+02,1.37436e-02,3.00000e+00
-1.56434e-03,9.87688e-03,0.00000e+00,4.51390e+02,3.67092e+01,-7.59799e+01,0.00000e+00,1.13812e+04,4.51390e+02,1.41363e-02,3.00000e+00
-1.17537e-03,9.93068e-03,0.00000e+00,3.99969e+02,3.13295e+01,-6.80999e+01,0.00000e+00,1.01645e+04,3.99969e+02,1.45289e-02,3.00000e+00
-7.84591e-04,9.96917e-03,0.00000e+00,3.45520e+02,2.68838e+01,-5.95508e+01,0.00000e+00,8.98917e+03,3.45520e+02,1.49216e-02,3.00000e+00
-3.92598e-04,9.99229e-03,0.00000e+00,2.85422e+02,2.35419e+01,-4.99471e+01,0.00000e+00,7.98327e+03,2.85422e+02,1.53143e-02,3.00000e+00
0.00000e+00,1.00000e-02,0.00000e+00,2.53827e+02,2.21659e+01,-4.48630e+01,0.00000e+00,7.53241e+03,2.53827e+02,1.57070e-02,3.00000e+00


==> data/CNS_1E-7.csv <==
"Points:0","Points:1","Points:2","Spec001_SimPartPerIter","Total_ForcePerArea:0","Total_ForcePerArea:1","Total_ForcePerArea:2","Total_HeatFlux","Total_SimPartPerIter","arc_length","iBC"
-1.00000e-02,0.00000e+00,0.00000e+00,1.69042e+02,4.99882e+02,-8.77844e+00,0.00000e+00,6.80750e+04,1.69042e+02,0.00000e+00,3.00000e+00
-9.99229e-03,3.92598e-04,0.00000e+00,1.68008e+02,4.97145e+02,-1.70421e+01,0.00000e+00,6.81187e+04,1.68008e+02,3.92674e-04,3.00000e+00
-9.96917e-03,7.84591e-04,0.00000e+00,1.66359e+02,4.92101e+02,-3.34674e+01,0.00000e+00,6.80589e+04,1.66359e+02,7.85348e-04,3.00000e+00
-9.93068e-03,1.17537e-03,0.00000e+00,1.65108e+02,4.86953e+02,-4.96253e+01,0.00000e+00,6.76852e+04,1.65108e+02,1.17802e-03,3.00000e+00
-9.87688e-03,1.56434e-03,0.00000e+00,1.63608e+02,4.80356e+02,-6.53497e+01,0.00000e+00,6.69688e+04,1.63608e+02,1.57070e-03,3.00000e+00
-9.80785e-03,1.95090e-03,0.00000e+00,1.61610e+02,4.71905e+02,-8.05464e+01,0.00000e+00,6.60408e+04,1.61610e+02,1.96337e-03,3.00000e+00
-9.72370e-03,2.33445e-03,0.00000e+00,1.59189e+02,4.61886e+02,-9.49110e+01,0.00000e+00,6.51713e+04,1.59189e+02,2.35604e-03,3.00000e+00
-9.62455e-03,2.71440e-03,0.00000e+00,1.56407e+02,4.50603e+02,-1.08188e+02,0.00000e+00,6.42207e+04,1.56407e+02,2.74872e-03,3.00000e+00
-9.51057e-03,3.09017e-03,0.00000e+00,1.53160e+02,4.37587e+02,-1.20495e+02,0.00000e+00,6.29466e+04,1.53160e+02,3.14139e-03,3.00000e+00
-9.38191e-03,3.46117e-03,0.00000e+00,1.49352e+02,4.22464e+02,-1.31693e+02,0.00000e+00,6.13814e+04,1.49352e+02,3.53406e-03,3.00000e+00
-9.23880e-03,3.82683e-03,0.00000e+00,1.45267e+02,4.06422e+02,-1.41889e+02,0.00000e+00,5.98001e+04,1.45267e+02,3.92674e-03,3.00000e+00
-9.08143e-03,4.18660e-03,0.00000e+00,1.40952e+02,3.89835e+02,-1.50787e+02,0.00000e+00,5.82657e+04,1.40952e+02,4.31941e-03,3.00000e+00
-8.91007e-03,4.53991e-03,0.00000e+00,1.36284e+02,3.72155e+02,-1.58189e+02,0.00000e+00,5.65652e+04,1.36284e+02,4.71209e-03,3.00000e+00
-8.72496e-03,4.88621e-03,0.00000e+00,1.31463e+02,3.53865e+02,-1.64430e+02,0.00000e+00,5.48667e+04,1.31463e+02,5.10476e-03,3.00000e+00
-8.52640e-03,5.22499e-03,0.00000e+00,1.26496e+02,3.35214e+02,-1.69256e+02,0.00000e+00,5.30275e+04,1.26496e+02,5.49743e-03,3.00000e+00
-8.31470e-03,5.55570e-03,0.00000e+00,1.21263e+02,3.16205e+02,-1.72733e+02,0.00000e+00,5.11023e+04,1.21263e+02,5.89011e-03,3.00000e+00
-8.09017e-03,5.87785e-03,0.00000e+00,1.15790e+02,2.96656e+02,-1.74745e+02,0.00000e+00,4.91414e+04,1.15790e+02,6.28278e-03,3.00000e+00
-7.85317e-03,6.19094e-03,0.00000e+00,1.10432e+02,2.77391e+02,-1.75737e+02,0.00000e+00,4.69533e+04,1.10432e+02,6.67546e-03,3.00000e+00
-7.60406e-03,6.49448e-03,0.00000e+00,1.05004e+02,2.58512e+02,-1.75700e+02,0.00000e+00,4.48532e+04,1.05004e+02,7.06813e-03,3.00000e+00
-7.34323e-03,6.78801e-03,0.00000e+00,9.94619e+01,2.39718e+02,-1.74323e+02,0.00000e+00,4.29349e+04,9.94619e+01,7.46080e-03,3.00000e+00
-7.07107e-03,7.07107e-03,0.00000e+00,9.40326e+01,2.21514e+02,-1.72136e+02,0.00000e+00,4.09158e+04,9.40326e+01,7.85348e-03,3.00000e+00
-6.78801e-03,7.34323e-03,0.00000e+00,8.86918e+01,2.04078e+02,-1.69079e+02,0.00000e+00,3.89607e+04,8.86918e+01,8.24615e-03,3.00000e+00
-6.49448e-03,7.60406e-03,0.00000e+00,8.34118e+01,1.87206e+02,-1.64984e+02,0.00000e+00,3.70898e+04,8.34118e+01,8.63882e-03,3.00000e+00
-6.19094e-03,7.85317e-03,0.00000e+00,7.81493e+01,1.70639e+02,-1.60184e+02,0.00000e+00,3.49915e+04,7.81493e+01,9.03150e-03,3.00000e+00
-5.87785e-03,8.09017e-03,0.00000e+00,7.30140e+01,1.54880e+02,-1.54775e+02,0.00000e+00,3.29350e+04,7.30140e+01,9.42417e-03,3.00000e+00
-5.55570e-03,8.31470e-03,0.00000e+00,6.80825e+01,1.40295e+02,-1.48923e+02,0.00000e+00,3.10833e+04,6.80825e+01,9.81685e-03,3.00000e+00
-5.22499e-03,8.52640e-03,0.00000e+00,6.33489e+01,1.26627e+02,-1.42651e+02,0.00000e+00,2.93202e+04,6.33489e+01,1.02095e-02,3.00000e+00
-4.88621e-03,8.72496e-03,0.00000e+00,5.87069e+01,1.13533e+02,-1.35812e+02,0.00000e+00,2.75017e+04,5.87069e+01,1.06022e-02,3.00000e+00
-4.53991e-03,8.91007e-03,0.00000e+00,5.42812e+01,1.01321e+02,-1.28854e+02,0.00000e+00,2.56815e+04,5.42812e+01,1.09949e-02,3.00000e+00
-4.18660e-03,9.08143e-03,0.00000e+00,5.01269e+01,9.02375e+01,-1.21820e+02,0.00000e+00,2.40158e+04,5.01269e+01,1.13875e-02,3.00000e+00
-3.82683e-03,9.23880e-03,0.00000e+00,4.61989e+01,8.01001e+01,-1.14847e+02,0.00000e+00,2.24276e+04,4.61989e+01,1.17802e-02,3.00000e+00
-3.46117e-03,9.38191e-03,0.00000e+00,4.24389e+01,7.07722e+01,-1.07670e+02,0.00000e+00,2.08138e+04,4.24389e+01,1.21729e-02,3.00000e+00
-3.09017e-03,9.51057e-03,0.00000e+00,3.88425e+01,6.21269e+01,-1.00419e+02,0.00000e+00,1.92686e+04,3.88425e+01,1.25656e-02,3.00000e+00
-2.71440e-03,9.62455e-03,0.00000e+00,3.54080e+01,5.43786e+01,-9.32967e+01,0.00000e+00,1.78453e+04,3.54080e+01,1.29582e-02,3.00000e+00
-2.33445e-03,9.72370e-03,0.00000e+00,3.22288e+01,4.74184e+01,-8.63766e+01,0.00000e+00,1.64604e+04,3.22288e+01,1.33509e-02,3.00000e+00
-1.95090e-03,9.80785e-03,0.00000e+00,2.92207e+01,4.10616e+01,-7.94989e+01,0.00000e+00,1.51283e+04,2.92207e+01,1.37436e-02,3.00000e+00
-1.56434e-03,9.87688e-03,0.00000e+00,2.62519e+01,3.55387e+01,-7.24236e+01,0.00000e+00,1.37891e+04,2.62519e+01,1.41363e-02,3.00000e+00
-1.17537e-03,9.93068e-03,0.00000e+00,2.33409e+01,3.06276e+01,-6.51802e+01,0.00000e+00,1.24937e+04,2.33409e+01,1.45289e-02,3.00000e+00
-7.84591e-04,9.96917e-03,0.00000e+00,2.02067e+01,2.64991e+01,-5.71795e+01,0.00000e+00,1.12983e+04,2.02067e+01,1.49216e-02,3.00000e+00
-3.92598e-04,9.99229e-03,0.00000e+00,1.67515e+01,2.35614e+01,-4.81181e+01,0.00000e+00,1.02338e+04,1.67515e+01,1.53143e-02,3.00000e+00
0.00000e+00,1.00000e-02,0.00000e+00,1.49546e+01,2.24143e+01,-4.32935e+01,0.00000e+00,9.76181e+03,1.49546e+01,1.57070e-02,3.00000e+00


==> data/CNS_2E-7.csv <==
"Points:0","Points:1","Points:2","Spec001_SimPartPerIter","Total_ForcePerArea:0","Total_ForcePerArea:1","Total_ForcePerArea:2","Total_HeatFlux","Total_SimPartPerIter","arc_length","iBC"
-1.00000e-02,0.00000e+00,0.00000e+00,3.37878e+02,4.99853e+02,-8.89485e+00,0.00000e+00,6.92097e+04,3.37878e+02,0.00000e+00,3.00000e+00
-9.99229e-03,3.92598e-04,0.00000e+00,3.36041e+02,4.97053e+02,-1.69317e+01,0.00000e+00,6.91165e+04,3.36041e+02,3.92674e-04,3.00000e+00
-9.96917e-03,7.84591e-04,0.00000e+00,3.33071e+02,4.92039e+02,-3.31993e+01,0.00000e+00,6.88113e+04,3.33071e+02,7.85348e-04,3.00000e+00
-9.93068e-03,1.17537e-03,0.00000e+00,3.30729e+02,4.87258e+02,-4.95210e+01,0.00000e+00,6.84102e+04,3.30729e+02,1.17802e-03,3.00000e+00
-9.87688e-03,1.56434e-03,0.00000e+00,3.27529e+02,4.80477e+02,-6.52578e+01,0.00000e+00,6.78177e+04,3.27529e+02,1.57070e-03,3.00000e+00
-9.80785e-03,1.95090e-03,0.00000e+00,3.23443e+02,4.71972e+02,-8.01165e+01,0.00000e+00,6.69544e+04,3.23443e+02,1.96337e-03,3.00000e+00
-9.72370e-03,2.33445e-03,0.00000e+00,3.18738e+02,4.62130e+02,-9.44810e+01,0.00000e+00,6.59763e+04,3.18738e+02,2.35604e-03,3.00000e+00
-9.62455e-03,2.71440e-03,0.00000e+00,3.12716e+02,4.49989e+02,-1.07883e+02,0.00000e+00,6.48678e+04,3.12716e+02,2.74872e-03,3.00000e+00
-9.51057e-03,3.09017e-03,0.00000e+00,3.05772e+02,4.36493e+02,-1.20087e+02,0.00000e+00,6.35701e+04,3.05772e+02,3.14139e-03,3.00000e+00
-9.38191e-03,3.46117e-03,0.00000e+00,2.98517e+02,4.22130e+02,-1.31395e+02,0.00000e+00,6.20815e+04,2.98517e+02,3.53406e-03,3.00000e+00
-9.23880e-03,3.82683e-03,0.00000e+00,2.90482e+02,4.06391e+02,-1.41565e+02,0.00000e+00,6.06164e+04,2.90482e+02,3.92674e-03,3.00000e+00
-9.08143e-03,4.18660e-03,0.00000e+00,2.81999e+02,3.89918e+02,-1.50551e+02,0.00000e+00,5.91332e+04,2.81999e+02,4.31941e-03,3.00000e+00
-8.91007e-03,4.53991e-03,0.00000e+00,2.72542e+02,3.72308e+02,-1.57766e+02,0.00000e+00,5.73471e+04,2.72542e+02,4.71209e-03,3.00000e+00
-8.72496e-03,4.88621e-03,0.00000e+00,2.62949e+02,3.54420e+02,-1.63978e+02,0.00000e+00,5.54536e+04,2.62949e+02,5.10476e-03,3.00000e+00
-8.52640e-03,5.22499e-03,0.00000e+00,2.53331e+02,3.36099e+02,-1.69186e+02,0.00000e+00,5.34990e+04,2.53331e+02,5.49743e-03,3.00000e+00
-8.31470e-03,5.55570e-03,0.00000e+00,2.42582e+02,3.16524e+02,-1.72436e+02,0.00000e+00,5.14500e+04,2.42582e+02,5.89011e-03,3.00000e+00
-8.09017e-03,5.87785e-03,0.00000e+00,2.31929e+02,2.97384e+02,-1.74734e+02,0.00000e+00,4.94560e+04,2.31929e+02,6.28278e-03,3.00000e+00
-7.85317e-03,6.19094e-03,0.00000e+00,2.21015e+02,2.78198e+02,-1.75901e+02,0.00000e+00,4.74307e+04,2.21015e+02,6.67546e-03,3.00000e+00
-7.60406e-03,6.49448e-03,0.00000e+00,2.09877e+02,2.59131e+02,-1.75707e+02,0.00000e+00,4.53278e+04,2.09877e+02,7.06813e-03,3.00000e+00
-7.34323e-03,6.78801e-03,0.00000e+00,1.98758e+02,2.40227e+02,-1.74361e+02,0.00000e+00,4.32281e+04,1.98758e+02,7.46080e-03,3.00000e+00
-7.07107e-03,7.07107e-03,0.00000e+00,1.87949e+02,2.21968e+02,-1.71890e+02,0.00000e+00,4.11461e+04,1.87949e+02,7.85348e-03,3.00000e+00
-6.78801e-03,7.34323e-03,0.00000e+00,1.77236e+02,2.04307e+02,-1.68721e+02,0.00000e+00,3.90235e+04,1.77236e+02,8.24615e-03,3.00000e+00
-6.49448e-03,7.60406e-03,0.00000e+00,1.66554e+02,1.87060e+02,-1.64709e+02,0.00000e+00,3.69722e+04,1.66554e+02,8.63882e-03,3.00000e+00
-6.19094e-03,7.85317e-03,0.00000e+00,1.56011e+02,1.70562e+02,-1.59787e+02,0.00000e+00,3.49599e+04,1.56011e+02,9.03150e-03,3.00000e+00
-5.87785e-03,8.09017e-03,0.00000e+00,1.45800e+02,1.54898e+02,-1.54507e+02,0.00000e+00,3.29672e+04,1.45800e+02,9.42417e-03,3.00000e+00
-5.55570e-03,8.31470e-03,0.00000e+00,1.36083e+02,1.40240e+02,-1.48729e+02,0.00000e+00,3.10360e+04,1.36083e+02,9.81685e-03,3.00000e+00
-5.22499e-03,8.52640e-03,0.00000e+00,1.26561e+02,1.26509e+02,-1.42340e+02,0.00000e+00,2.91989e+04,1.26561e+02,1.02095e-02,3.00000e+00
-4.88621e-03,8.72496e-03,0.00000e+00,1.17461e+02,1.13682e+02,-1.35722e+02,0.00000e+00,2.74086e+04,1.17461e+02,1.06022e-02,3.00000e+00
-4.53991e-03,8.91007e-03,0.00000e+00,1.08666e+02,1.01464e+02,-1.28829e+02,0.00000e+00,2.55615e+04,1.08666e+02,1.09949e-02,3.00000e+00
-4.18660e-03,9.08143e-03,0.00000e+00,1.00243e+02,9.02418e+01,-1.21739e+02,0.00000e+00,2.38432e+04,1.00243e+02,1.13875e-02,3.00000e+00
-3.82683e-03,9.23880e-03,0.00000e+00,9.22972e+01,8.00241e+01,-1.14593e+02,0.00000e+00,2.22623e+04,9.22972e+01,1.17802e-02,3.00000e+00
-3.46117e-03,9.38191e-03,0.00000e+00,8.49035e+01,7.07241e+01,-1.07580e+02,0.00000e+00,2.07205e+04,8.49035e+01,1.21729e-02,3.00000e+00
-3.09017e-03,9.51057e-03,0.00000e+00,7.76991e+01,6.22226e+01,-1.00416e+02,0.00000e+00,1.92072e+04,7.76991e+01,1.25656e-02,3.00000e+00
-2.71440e-03,9.62455e-03,0.00000e+00,7.08996e+01,5.44722e+01,-9.33823e+01,0.00000e+00,1.77450e+04,7.08996e+01,1.29582e-02,3.00000e+00
-2.33445e-03,9.72370e-03,0.00000e+00,6.45198e+01,4.73558e+01,-8.64010e+01,0.00000e+00,1.63358e+04,6.45198e+01,1.33509e-02,3.00000e+00
-1.95090e-03,9.80785e-03,0.00000e+00,5.84213e+01,4.10351e+01,-7.93439e+01,0.00000e+00,1.49902e+04,5.84213e+01,1.37436e-02,3.00000e+00
-1.56434e-03,9.87688e-03,0.00000e+00,5.24757e+01,3.53743e+01,-7.23210e+01,0.00000e+00,1.36665e+04,5.24757e+01,1.41363e-02,3.00000e+00
-1.17537e-03,9.93068e-03,0.00000e+00,4.66386e+01,3.05040e+01,-6.51754e+01,0.00000e+00,1.24405e+04,4.66386e+01,1.45289e-02,3.00000e+00
-7.84591e-04,9.96917e-03,0.00000e+00,4.05132e+01,2.65906e+01,-5.73246e+01,0.00000e+00,1.12589e+04,4.05132e+01,1.49216e-02,3.00000e+00
-3.92598e-04,9.99229e-03,0.00000e+00,3.35213e+01,2.36031e+01,-4.81777e+01,0.00000e+00,1.01873e+04,3.35213e+01,1.53143e-02,3.00000e+00
0.00000e+00,1.00000e-02,0.00000e+00,2.98478e+01,2.24339e+01,-4.33423e+01,0.00000e+00,9.75450e+03,2.98478e+01,1.57070e-02,3.00000e+00


==> data/CNS_4E-7.csv <==
"Points:0","Points:1","Points:2","Spec001_SimPartPerIter","Total_ForcePerArea:0","Total_ForcePerArea:1","Total_ForcePerArea:2","Total_HeatFlux","Total_SimPartPerIter","arc_length","iBC"
-1.00000e-02,0.00000e+00,0.00000e+00,6.73886e+02,4.98940e+02,-8.00735e+00,0.00000e+00,7.20958e+04,6.73886e+02,0.00000e+00,3.00000e+00
-9.99229e-03,3.92598e-04,0.00000e+00,6.71320e+02,4.96890e+02,-1.64250e+01,0.00000e+00,7.19397e+04,6.71320e+02,3.92674e-04,3.00000e+00
-9.96917e-03,7.84591e-04,0.00000e+00,6.67611e+02,4.93237e+02,-3.28064e+01,0.00000e+00,7.15575e+04,6.67611e+02,7.85348e-04,3.00000e+00
-9.93068e-03,1.17537e-03,0.00000e+00,6.63425e+02,4.88486e+02,-4.88665e+01,0.00000e+00,7.08380e+04,6.63425e+02,1.17802e-03,3.00000e+00
-9.87688e-03,1.56434e-03,0.00000e+00,6.56269e+02,4.81223e+02,-6.45891e+01,0.00000e+00,6.99331e+04,6.56269e+02,1.57070e-03,3.00000e+00
-9.80785e-03,1.95090e-03,0.00000e+00,6.47405e+02,4.72420e+02,-7.93234e+01,0.00000e+00,6.91564e+04,6.47405e+02,1.96337e-03,3.00000e+00
-9.72370e-03,2.33445e-03,0.00000e+00,6.37575e+02,4.62495e+02,-9.33405e+01,0.00000e+00,6.82060e+04,6.37575e+02,2.35604e-03,3.00000e+00
-9.62455e-03,2.71440e-03,0.00000e+00,6.26533e+02,4.51054e+02,-1.06868e+02,0.00000e+00,6.69046e+04,6.26533e+02,2.74872e-03,3.00000e+00
-9.51057e-03,3.09017e-03,0.00000e+00,6.13274e+02,4.37746e+02,-1.19267e+02,0.00000e+00,6.55852e+04,6.13274e+02,3.14139e-03,3.00000e+00
-9.38191e-03,3.46117e-03,0.00000e+00,5.98283e+02,4.23175e+02,-1.30386e+02,0.00000e+00,6.41869e+04,5.98283e+02,3.53406e-03,3.00000e+00
-9.23880e-03,3.82683e-03,0.00000e+00,5.82520e+02,4.07826e+02,-1.40464e+02,0.00000e+00,6.24673e+04,5.82520e+02,3.92674e-03,3.00000e+00
-9.08143e-03,4.18660e-03,0.00000e+00,5.65073e+02,3.90978e+02,-1.49231e+02,0.00000e+00,6.06676e+04,5.65073e+02,4.31941e-03,3.00000e+00
-8.91007e-03,4.53991e-03,0.00000e+00,5.46556e+02,3.73148e+02,-1.56599e+02,0.00000e+00,5.87731e+04,5.46556e+02,4.71209e-03,3.00000e+00
-8.72496e-03,4.88621e-03,0.00000e+00,5.27595e+02,3.55095e+02,-1.62770e+02,0.00000e+00,5.67386e+04,5.27595e+02,5.10476e-03,3.00000e+00
-8.52640e-03,5.22499e-03,0.00000e+00,5.07779e+02,3.36700e+02,-1.67985e+02,0.00000e+00,5.46507e+04,5.07779e+02,5.49743e-03,3.00000e+00
-8.31470e-03,5.55570e-03,0.00000e+00,4.86355e+02,3.17406e+02,-1.71426e+02,0.00000e+00,5.24191e+04,4.86355e+02,5.89011e-03,3.00000e+00
-8.09017e-03,5.87785e-03,0.00000e+00,4.64637e+02,2.97915e+02,-1.73638e+02,0.00000e+00,5.02419e+04,4.64637e+02,6.28278e-03,3.00000e+00
-7.85317e-03,6.19094e-03,0.00000e+00,4.43527e+02,2.78890e+02,-1.74927e+02,0.00000e+00,4.79730e+04,4.43527e+02,6.67546e-03,3.00000e+00
-7.60406e-03,6.49448e-03,0.00000e+00,4.21536e+02,2.59823e+02,-1.74767e+02,0.00000e+00,4.57947e+04,4.21536e+02,7.06813e-03,3.00000e+00
-7.34323e-03,6.78801e-03,0.00000e+00,3.99429e+02,2.41045e+02,-1.73691e+02,0.00000e+00,4.36631e+04,3.99429e+02,7.46080e-03,3.00000e+00
-7.07107e-03,7.07107e-03,0.00000e+00,3.77976e+02,2.22851e+02,-1.71757e+02,0.00000e+00,4.13174e+04,3.77976e+02,7.85348e-03,3.00000e+00
-6.78801e-03,7.34323e-03,0.00000e+00,3.56537e+02,2.05311e+02,-1.68806e+02,0.00000e+00,3.91995e+04,3.56537e+02,8.24615e-03,3.00000e+00
-6.49448e-03,7.60406e-03,0.00000e+00,3.35174e+02,1.88113e+02,-1.64995e+02,0.00000e+00,3.70821e+04,3.35174e+02,8.63882e-03,3.00000e+00
-6.19094e-03,7.85317e-03,0.00000e+00,3.14364e+02,1.71701e+02,-1.60358e+02,0.00000e+00,3.49476e+04,3.14364e+02,9.03150e-03,3.00000e+00
-5.87785e-03,8.09017e-03,0.00000e+00,2.93487e+02,1.56037e+02,-1.54760e+02,0.00000e+00,3.28935e+04,2.93487e+02,9.42417e-03,3.00000e+00
-5.55570e-03,8.31470e-03,0.00000e+00,2.73364e+02,1.41030e+02,-1.48915e+02,0.00000e+00,3.09308e+04,2.73364e+02,9.81685e-03,3.00000e+00
-5.22499e-03,8.52640e-03,0.00000e+00,2.54221e+02,1.27177e+02,-1.42718e+02,0.00000e+00,2.90319e+04,2.54221e+02,1.02095e-02,3.00000e+00
-4.88621e-03,8.72496e-03,0.00000e+00,2.35638e+02,1.14188e+02,-1.35905e+02,0.00000e+00,2.70947e+04,2.35638e+02,1.06022e-02,3.00000e+00
-4.53991e-03,8.91007e-03,0.00000e+00,2.17862e+02,1.01909e+02,-1.28883e+02,0.00000e+00,2.52811e+04,2.17862e+02,1.09949e-02,3.00000e+00
-4.18660e-03,9.08143e-03,0.00000e+00,2.01108e+02,9.06450e+01,-1.21915e+02,0.00000e+00,2.35874e+04,2.01108e+02,1.13875e-02,3.00000e+00
-3.82683e-03,9.23880e-03,0.00000e+00,1.85146e+02,8.03380e+01,-1.14825e+02,0.00000e+00,2.19340e+04,1.85146e+02,1.17802e-02,3.00000e+00
-3.46117e-03,9.38191e-03,0.00000e+00,1.69930e+02,7.08255e+01,-1.07579e+02,0.00000e+00,2.03336e+04,1.69930e+02,1.21729e-02,3.00000e+00
-3.09017e-03,9.51057e-03,0.00000e+00,1.55603e+02,6.21384e+01,-1.00449e+02,0.00000e+00,1.88072e+04,1.55603e+02,1.25656e-02,3.00000e+00
-2.71440e-03,9.62455e-03,0.00000e+00,1.42263e+02,5.44061e+01,-9.35159e+01,0.00000e+00,1.73968e+04,1.42263e+02,1.29582e-02,3.00000e+00
-2.33445e-03,9.72370e-03,0.00000e+00,1.29672e+02,4.74326e+01,-8.66562e+01,0.00000e+00,1.60357e+04,1.29672e+02,1.33509e-02,3.00000e+00
-1.95090e-03,9.80785e-03,0.00000e+00,1.17122e+02,4.10244e+01,-7.94914e+01,0.00000e+00,1.46512e+04,1.17122e+02,1.37436e-02,3.00000e+00
-1.56434e-03,9.87688e-03,0.00000e+00,1.05065e+02,3.53335e+01,-7.23368e+01,0.00000e+00,1.33934e+04,1.05065e+02,1.41363e-02,3.00000e+00
-1.17537e-03,9.93068e-03,0.00000e+00,9.35142e+01,3.05243e+01,-6.52588e+01,0.00000e+00,1.22322e+04,9.35142e+01,1.45289e-02,3.00000e+00
-7.84591e-04,9.96917e-03,0.00000e+00,8.11748e+01,2.65889e+01,-5.73841e+01,0.00000e+00,1.10791e+04,8.11748e+01,1.49216e-02,3.00000e+00
-3.92598e-04,9.99229e-03,0.00000e+00,6.70310e+01,2.35635e+01,-4.80873e+01,0.00000e+00,9.98671e+03,6.70310e+01,1.53143e-02,3.00000e+00
0.00000e+00,1.00000e-02,0.00000e+00,5.94664e+01,2.23121e+01,-4.30455e+01,0.00000e+00,9.46896e+03,5.94664e+01,1.57070e-02,3.00000e+00


==> data/CNS_8E-7.csv <==
"Points:0","Points:1","Points:2","Spec001_SimPartPerIter","Total_ForcePerArea:0","Total_ForcePerArea:1","Total_ForcePerArea:2","Total_HeatFlux","Total_SimPartPerIter","arc_length","iBC"
-1.00000e-02,0.00000e+00,0.00000e+00,1.33080e+03,4.97479e+02,-7.72065e+00,0.00000e+00,7.86974e+04,1.33080e+03,0.00000e+00,3.00000e+00
-9.99229e-03,3.92598e-04,0.00000e+00,1.32815e+03,4.96258e+02,-1.57624e+01,0.00000e+00,7.87033e+04,1.32815e+03,3.92674e-04,3.00000e+00
-9.96917e-03,7.84591e-04,0.00000e+00,1.32167e+03,4.93092e+02,-3.16245e+01,0.00000e+00,7.84539e+04,1.32167e+03,7.85348e-04,3.00000e+00
-9.93068e-03,1.17537e-03,0.00000e+00,1.31284e+03,4.88485e+02,-4.72220e+01,0.00000e+00,7.78178e+04,1.31284e+03,1.17802e-03,3.00000e+00
-9.87688e-03,1.56434e-03,0.00000e+00,1.30098e+03,4.82075e+02,-6.23928e+01,0.00000e+00,7.67845e+04,1.30098e+03,1.57070e-03,3.00000e+00
-9.80785e-03,1.95090e-03,0.00000e+00,1.28481e+03,4.73510e+02,-7.67556e+01,0.00000e+00,7.55578e+04,1.28481e+03,1.96337e-03,3.00000e+00
-9.72370e-03,2.33445e-03,0.00000e+00,1.26535e+03,4.63547e+02,-9.06200e+01,0.00000e+00,7.44672e+04,1.26535e+03,2.35604e-03,3.00000e+00
-9.62455e-03,2.71440e-03,0.00000e+00,1.24338e+03,4.52315e+02,-1.03916e+02,0.00000e+00,7.31125e+04,1.24338e+03,2.74872e-03,3.00000e+00
-9.51057e-03,3.09017e-03,0.00000e+00,1.21644e+03,4.38884e+02,-1.15809e+02,0.00000e+00,7.11619e+04,1.21644e+03,3.14139e-03,3.00000e+00
-9.38191e-03,3.46117e-03,0.00000e+00,1.18775e+03,4.24740e+02,-1.26867e+02,0.00000e+00,6.92992e+04,1.18775e+03,3.53406e-03,3.00000e+00
-9.23880e-03,3.82683e-03,0.00000e+00,1.15775e+03,4.09777e+02,-1.36837e+02,0.00000e+00,6.73747e+04,1.15775e+03,3.92674e-03,3.00000e+00
-9.08143e-03,4.18660e-03,0.00000e+00,1.12429e+03,3.93368e+02,-1.45535e+02,0.00000e+00,6.52453e+04,1.12429e+03,4.31941e-03,3.00000e+00
-8.91007e-03,4.53991e-03,0.00000e+00,1.08903e+03,3.76334e+02,-1.53175e+02,0.00000e+00,6.30931e+04,1.08903e+03,4.71209e-03,3.00000e+00
-8.72496e-03,4.88621e-03,0.00000e+00,1.05246e+03,3.58735e+02,-1.59676e+02,0.00000e+00,6.07543e+04,1.05246e+03,5.10476e-03,3.00000e+00
-8.52640e-03,5.22499e-03,0.00000e+00,1.01272e+03,3.39989e+02,-1.64843e+02,0.00000e+00,5.82424e+04,1.01272e+03,5.49743e-03,3.00000e+00
-8.31470e-03,5.55570e-03,0.00000e+00,9.71200e+02,3.20487e+02,-1.68417e+02,0.00000e+00,5.54440e+04,9.71200e+02,5.89011e-03,3.00000e+00
-8.09017e-03,5.87785e-03,0.00000e+00,9.29556e+02,3.01268e+02,-1.71083e+02,0.00000e+00,5.27815e+04,9.29556e+02,6.28278e-03,3.00000e+00
-7.85317e-03,6.19094e-03,0.00000e+00,8.86239e+02,2.81963e+02,-1.72613e+02,0.00000e+00,5.02585e+04,8.86239e+02,6.67546e-03,3.00000e+00
-7.60406e-03,6.49448e-03,0.00000e+00,8.44410e+02,2.63201e+02,-1.73021e+02,0.00000e+00,4.77275e+04,8.44410e+02,7.06813e-03,3.00000e+00
-7.34323e-03,6.78801e-03,0.00000e+00,8.02890e+02,2.44631e+02,-1.72506e+02,0.00000e+00,4.51171e+04,8.02890e+02,7.46080e-03,3.00000e+00
-7.07107e-03,7.07107e-03,0.00000e+00,7.60014e+02,2.26069e+02,-1.70722e+02,0.00000e+00,4.24023e+04,7.60014e+02,7.85348e-03,3.00000e+00
-6.78801e-03,7.34323e-03,0.00000e+00,7.17518e+02,2.08279e+02,-1.67929e+02,0.00000e+00,3.99283e+04,7.17518e+02,8.24615e-03,3.00000e+00
-6.49448e-03,7.60406e-03,0.00000e+00,6.75518e+02,1.91050e+02,-1.64565e+02,0.00000e+00,3.76425e+04,6.75518e+02,8.63882e-03,3.00000e+00
-6.19094e-03,7.85317e-03,0.00000e+00,6.34437e+02,1.74431e+02,-1.60343e+02,0.00000e+00,3.52582e+04,6.34437e+02,9.03150e-03,3.00000e+00
-5.87785e-03,8.09017e-03,0.00000e+00,5.94020e+02,1.58697e+02,-1.55306e+02,0.00000e+00,3.29436e+04,5.94020e+02,9.42417e-03,3.00000e+00
-5.55570e-03,8.31470e-03,0.00000e+00,5.54358e+02,1.43481e+02,-1.49675e+02,0.00000e+00,3.07009e+04,5.54358e+02,9.81685e-03,3.00000e+00
-5.22499e-03,8.52640e-03,0.00000e+00,5.15830e+02,1.29151e+02,-1.43461e+02,0.00000e+00,2.85400e+04,5.15830e+02,1.02095e-02,3.00000e+00
-4.88621e-03,8.72496e-03,0.00000e+00,4.79152e+02,1.15989e+02,-1.37093e+02,0.00000e+00,2.65818e+04,4.79152e+02,1.06022e-02,3.00000e+00
-4.53991e-03,8.91007e-03,0.00000e+00,4.44485e+02,1.03627e+02,-1.30555e+02,0.00000e+00,2.46346e+04,4.44485e+02,1.09949e-02,3.00000e+00
-4.18660e-03,9.08143e-03,0.00000e+00,4.10729e+02,9.20993e+01,-1.23605e+02,0.00000e+00,2.28097e+04,4.10729e+02,1.13875e-02,3.00000e+00
-3.82683e-03,9.23880e-03,0.00000e+00,3.78074e+02,8.14590e+01,-1.16376e+02,0.00000e+00,2.11311e+04,3.78074e+02,1.17802e-02,3.00000e+00
-3.46117e-03,9.38191e-03,0.00000e+00,3.47604e+02,7.18761e+01,-1.09352e+02,0.00000e+00,1.95172e+04,3.47604e+02,1.21729e-02,3.00000e+00
-3.09017e-03,9.51057e-03,0.00000e+00,3.18376e+02,6.30073e+01,-1.02134e+02,0.00000e+00,1.79822e+04,3.18376e+02,1.25656e-02,3.00000e+00
-2.71440e-03,9.62455e-03,0.00000e+00,2.90688e+02,5.49981e+01,-9.49134e+01,0.00000e+00,1.65056e+04,2.90688e+02,1.29582e-02,3.00000e+00
-2.33445e-03,9.72370e-03,0.00000e+00,2.64887e+02,4.78157e+01,-8.80631e+01,0.00000e+00,1.51640e+04,2.64887e+02,1.33509e-02,3.00000e+00
-1.95090e-03,9.80785e-03,0.00000e+00,2.39419e+02,4.12434e+01,-8.08114e+01,0.00000e+00,1.38659e+04,2.39419e+02,1.37436e-02,3.00000e+00
-1.56434e-03,9.87688e-03,0.00000e+00,2.14668e+02,3.55164e+01,-7.34173e+01,0.00000e+00,1.26272e+04,2.14668e+02,1.41363e-02,3.00000e+00
-1.17537e-03,9.93068e-03,0.00000e+00,1.89808e+02,3.05078e+01,-6.57862e+01,0.00000e+00,1.14151e+04,1.89808e+02,1.45289e-02,3.00000e+00
-7.84591e-04,9.96917e-03,0.00000e+00,1.63755e+02,2.63347e+01,-5.74804e+01,0.00000e+00,1.02503e+04,1.63755e+02,1.49216e-02,3.00000e+00
-3.92598e-04,9.99229e-03,0.00000e+00,1.35636e+02,2.33514e+01,-4.83103e+01,0.00000e+00,9.29849e+03,1.35636e+02,1.53143e-02,3.00000e+00
0.00000e+00,1.00000e-02,0.00000e+00,1.20895e+02,2.22258e+01,-4.34868e+01,0.00000e+00,8.87554e+03,1.20895e+02,1.57070e-02,3.00000e+00


==> data/CN_16E-7.csv <==
"Points:0","Points:1","Points:2","Spec001_SimPartPerIter","Total_ForcePerArea:0","Total_ForcePerArea:1","Total_ForcePerArea:2","Total_HeatFlux","Total_SimPartPerIter","arc_length","iBC"
-1.00000e-02,0.00000e+00,0.00000e+00,1.29217e+03,4.97202e+02,-7.52678e+00,0.00000e+00,9.59873e+04,1.29217e+03,0.00000e+00,3.00000e+00
-9.99229e-03,3.92598e-04,0.00000e+00,1.29206e+03,4.96751e+02,-1.47915e+01,0.00000e+00,9.59504e+04,1.29206e+03,3.92674e-04,3.00000e+00
-9.96917e-03,7.84591e-04,0.00000e+00,1.28843e+03,4.94673e+02,-2.94670e+01,0.00000e+00,9.57397e+04,1.28843e+03,7.85348e-04,3.00000e+00
-9.93068e-03,1.17537e-03,0.00000e+00,1.27922e+03,4.89882e+02,-4.41402e+01,0.00000e+00,9.48990e+04,1.27922e+03,1.17802e-03,3.00000e+00
-9.87688e-03,1.56434e-03,0.00000e+00,1.26714e+03,4.83127e+02,-5.83049e+01,0.00000e+00,9.35399e+04,1.26714e+03,1.57070e-03,3.00000e+00
-9.80785e-03,1.95090e-03,0.00000e+00,1.25262e+03,4.75793e+02,-7.21448e+01,0.00000e+00,9.23959e+04,1.25262e+03,1.96337e-03,3.00000e+00
-9.72370e-03,2.33445e-03,0.00000e+00,1.23363e+03,4.66330e+02,-8.52124e+01,0.00000e+00,9.08934e+04,1.23363e+03,2.35604e-03,3.00000e+00
-9.62455e-03,2.71440e-03,0.00000e+00,1.21267e+03,4.55386e+02,-9.72312e+01,0.00000e+00,8.90867e+04,1.21267e+03,2.74872e-03,3.00000e+00
-9.51057e-03,3.09017e-03,0.00000e+00,1.18981e+03,4.43574e+02,-1.08577e+02,0.00000e+00,8.69025e+04,1.18981e+03,3.14139e-03,3.00000e+00
-9.38191e-03,3.46117e-03,0.00000e+00,1.16445e+03,4.30210e+02,-1.19222e+02,0.00000e+00,8.42526e+04,1.16445e+03,3.53406e-03,3.00000e+00
-9.23880e-03,3.82683e-03,0.00000e+00,1.13624e+03,4.15546e+02,-1.28777e+02,0.00000e+00,8.16419e+04,1.13624e+03,3.92674e-03,3.00000e+00
-9.08143e-03,4.18660e-03,0.00000e+00,1.10576e+03,3.99896e+02,-1.37751e+02,0.00000e+00,7.88399e+04,1.10576e+03,4.31941e-03,3.00000e+00
-8.91007e-03,4.53991e-03,0.00000e+00,1.07408e+03,3.83757e+02,-1.45687e+02,0.00000e+00,7.59395e+04,1.07408e+03,4.71209e-03,3.00000e+00
-8.72496e-03,4.88621e-03,0.00000e+00,1.03885e+03,3.66258e+02,-1.52130e+02,0.00000e+00,7.25838e+04,1.03885e+03,5.10476e-03,3.00000e+00
-8.52640e-03,5.22499e-03,0.00000e+00,1.00329e+03,3.48803e+02,-1.57725e+02,0.00000e+00,6.93046e+04,1.00329e+03,5.49743e-03,3.00000e+00
-8.31470e-03,5.55570e-03,0.00000e+00,9.66916e+02,3.30805e+02,-1.61973e+02,0.00000e+00,6.59534e+04,9.66916e+02,5.89011e-03,3.00000e+00
-8.09017e-03,5.87785e-03,0.00000e+00,9.26708e+02,3.11352e+02,-1.65033e+02,0.00000e+00,6.23360e+04,9.26708e+02,6.28278e-03,3.00000e+00
-7.85317e-03,6.19094e-03,0.00000e+00,8.86786e+02,2.92606e+02,-1.67102e+02,0.00000e+00,5.89749e+04,8.86786e+02,6.67546e-03,3.00000e+00
-7.60406e-03,6.49448e-03,0.00000e+00,8.47089e+02,2.73705e+02,-1.68414e+02,0.00000e+00,5.53503e+04,8.47089e+02,7.06813e-03,3.00000e+00
-7.34323e-03,6.78801e-03,0.00000e+00,8.05840e+02,2.54622e+02,-1.68351e+02,0.00000e+00,5.16807e+04,8.05840e+02,7.46080e-03,3.00000e+00
-7.07107e-03,7.07107e-03,0.00000e+00,7.64562e+02,2.36258e+02,-1.66977e+02,0.00000e+00,4.83447e+04,7.64562e+02,7.85348e-03,3.00000e+00
-6.78801e-03,7.34323e-03,0.00000e+00,7.23902e+02,2.18020e+02,-1.65279e+02,0.00000e+00,4.51174e+04,7.23902e+02,8.24615e-03,3.00000e+00
-6.49448e-03,7.60406e-03,0.00000e+00,6.84368e+02,2.00380e+02,-1.62785e+02,0.00000e+00,4.19161e+04,6.84368e+02,8.63882e-03,3.00000e+00
-6.19094e-03,7.85317e-03,0.00000e+00,6.45041e+02,1.83720e+02,-1.59254e+02,0.00000e+00,3.88517e+04,6.45041e+02,9.03150e-03,3.00000e+00
-5.87785e-03,8.09017e-03,0.00000e+00,6.05928e+02,1.67539e+02,-1.54948e+02,0.00000e+00,3.58815e+04,6.05928e+02,9.42417e-03,3.00000e+00
-5.55570e-03,8.31470e-03,0.00000e+00,5.67794e+02,1.51828e+02,-1.50226e+02,0.00000e+00,3.30122e+04,5.67794e+02,9.81685e-03,3.00000e+00
-5.22499e-03,8.52640e-03,0.00000e+00,5.30718e+02,1.36943e+02,-1.44826e+02,0.00000e+00,3.03077e+04,5.30718e+02,1.02095e-02,3.00000e+00
-4.88621e-03,8.72496e-03,0.00000e+00,4.95452e+02,1.22984e+02,-1.39045e+02,0.00000e+00,2.77743e+04,4.95452e+02,1.06022e-02,3.00000e+00
-4.53991e-03,8.91007e-03,0.00000e+00,4.61202e+02,1.10132e+02,-1.32984e+02,0.00000e+00,2.54246e+04,4.61202e+02,1.09949e-02,3.00000e+00
-4.18660e-03,9.08143e-03,0.00000e+00,4.27124e+02,9.78507e+01,-1.26284e+02,0.00000e+00,2.31927e+04,4.27124e+02,1.13875e-02,3.00000e+00
-3.82683e-03,9.23880e-03,0.00000e+00,3.93626e+02,8.61412e+01,-1.19192e+02,0.00000e+00,2.10089e+04,3.93626e+02,1.17802e-02,3.00000e+00
-3.46117e-03,9.38191e-03,0.00000e+00,3.62738e+02,7.58134e+01,-1.12285e+02,0.00000e+00,1.90487e+04,3.62738e+02,1.21729e-02,3.00000e+00
-3.09017e-03,9.51057e-03,0.00000e+00,3.33261e+02,6.64053e+01,-1.05215e+02,0.00000e+00,1.72982e+04,3.33261e+02,1.25656e-02,3.00000e+00
-2.71440e-03,9.62455e-03,0.00000e+00,3.04236e+02,5.76628e+01,-9.78278e+01,0.00000e+00,1.56420e+04,3.04236e+02,1.29582e-02,3.00000e+00
-2.33445e-03,9.72370e-03,0.00000e+00,2.77613e+02,4.98410e+01,-9.08684e+01,0.00000e+00,1.41574e+04,2.77613e+02,1.33509e-02,3.00000e+00
-1.95090e-03,9.80785e-03,0.00000e+00,2.51777e+02,4.28265e+01,-8.36492e+01,0.00000e+00,1.27596e+04,2.51777e+02,1.37436e-02,3.00000e+00
-1.56434e-03,9.87688e-03,0.00000e+00,2.26034e+02,3.67307e+01,-7.60998e+01,0.00000e+00,1.14234e+04,2.26034e+02,1.41363e-02,3.00000e+00
-1.17537e-03,9.93068e-03,0.00000e+00,2.00773e+02,3.14558e+01,-6.84353e+01,0.00000e+00,1.02074e+04,2.00773e+02,1.45289e-02,3.00000e+00
-7.84591e-04,9.96917e-03,0.00000e+00,1.73612e+02,2.68675e+01,-5.98209e+01,0.00000e+00,8.99142e+03,1.73612e+02,1.49216e-02,3.00000e+00
-3.92598e-04,9.99229e-03,0.00000e+00,1.42709e+02,2.32963e+01,-4.98751e+01,0.00000e+00,7.86867e+03,1.42709e+02,1.53143e-02,3.00000e+00
0.00000e+00,1.00000e-02,0.00000e+00,1.26608e+02,2.19233e+01,-4.46393e+01,0.00000e+00,7.39293e+03,1.26608e+02,1.57070e-02,3.00000e+00


==> data/CN_1E-7.csv <==
"Points:0","Points:1","Points:2","Spec001_SimPartPerIter","Total_ForcePerArea:0","Total_ForcePerArea:1","Total_ForcePerArea:2","Total_HeatFlux","Total_SimPartPerIter","arc_length","iBC"
-1.00000e-02,0.00000e+00,0.00000e+00,1.70286e+02,5.00109e+02,-8.82763e+00,0.00000e+00,6.81183e+04,1.70286e+02,0.00000e+00,3.00000e+00
-9.99229e-03,3.92598e-04,0.00000e+00,1.68904e+02,4.96058e+02,-1.68351e+01,0.00000e+00,6.79331e+04,1.68904e+02,3.92674e-04,3.00000e+00
-9.96917e-03,7.84591e-04,0.00000e+00,1.67614e+02,4.91365e+02,-3.33500e+01,0.00000e+00,6.77157e+04,1.67614e+02,7.85348e-04,3.00000e+00
-9.93068e-03,1.17537e-03,0.00000e+00,1.67040e+02,4.88156e+02,-4.97178e+01,0.00000e+00,6.74642e+04,1.67040e+02,1.17802e-03,3.00000e+00
-9.87688e-03,1.56434e-03,0.00000e+00,1.65060e+02,4.80323e+02,-6.50869e+01,0.00000e+00,6.66705e+04,1.65060e+02,1.57070e-03,3.00000e+00
-9.80785e-03,1.95090e-03,0.00000e+00,1.63173e+02,4.71558e+02,-8.04994e+01,0.00000e+00,6.56254e+04,1.63173e+02,1.96337e-03,3.00000e+00
-9.72370e-03,2.33445e-03,0.00000e+00,1.61300e+02,4.62640e+02,-9.50104e+01,0.00000e+00,6.47839e+04,1.61300e+02,2.35604e-03,3.00000e+00
-9.62455e-03,2.71440e-03,0.00000e+00,1.57965e+02,4.50015e+02,-1.08095e+02,0.00000e+00,6.40408e+04,1.57965e+02,2.74872e-03,3.00000e+00
-9.51057e-03,3.09017e-03,0.00000e+00,1.54479e+02,4.36103e+02,-1.20546e+02,0.00000e+00,6.24741e+04,1.54479e+02,3.14139e-03,3.00000e+00
-9.38191e-03,3.46117e-03,0.00000e+00,1.51132e+02,4.21847e+02,-1.31631e+02,0.00000e+00,6.03639e+04,1.51132e+02,3.53406e-03,3.00000e+00
-9.23880e-03,3.82683e-03,0.00000e+00,1.47211e+02,4.06694e+02,-1.42499e+02,0.00000e+00,5.93808e+04,1.47211e+02,3.92674e-03,3.00000e+00
-9.08143e-03,4.18660e-03,0.00000e+00,1.42743e+02,3.90174e+02,-1.51397e+02,0.00000e+00,5.84412e+04,1.42743e+02,4.31941e-03,3.00000e+00
-8.91007e-03,4.53991e-03,0.00000e+00,1.38153e+02,3.72961e+02,-1.58233e+02,0.00000e+00,5.66723e+04,1.38153e+02,4.71209e-03,3.00000e+00
-8.72496e-03,4.88621e-03,0.00000e+00,1.33043e+02,3.54359e+02,-1.63826e+02,0.00000e+00,5.48607e+04,1.33043e+02,5.10476e-03,3.00000e+00
-8.52640e-03,5.22499e-03,0.00000e+00,1.27675e+02,3.34436e+02,-1.68479e+02,0.00000e+00,5.29019e+04,1.27675e+02,5.49743e-03,3.00000e+00
-8.31470e-03,5.55570e-03,0.00000e+00,1.22432e+02,3.14951e+02,-1.72256e+02,0.00000e+00,5.08587e+04,1.22432e+02,5.89011e-03,3.00000e+00
-8.09017e-03,5.87785e-03,0.00000e+00,1.17037e+02,2.95953e+02,-1.74304e+02,0.00000e+00,4.91316e+04,1.17037e+02,6.28278e-03,3.00000e+00
-7.85317e-03,6.19094e-03,0.00000e+00,1.11788e+02,2.77586e+02,-1.75694e+02,0.00000e+00,4.74173e+04,1.11788e+02,6.67546e-03,3.00000e+00
-7.60406e-03,6.49448e-03,0.00000e+00,1.06161e+02,2.58628e+02,-1.75368e+02,0.00000e+00,4.52989e+04,1.06161e+02,7.06813e-03,3.00000e+00
-7.34323e-03,6.78801e-03,0.00000e+00,1.00366e+02,2.39358e+02,-1.73467e+02,0.00000e+00,4.29608e+04,1.00366e+02,7.46080e-03,3.00000e+00
-7.07107e-03,7.07107e-03,0.00000e+00,9.46800e+01,2.20383e+02,-1.70922e+02,0.00000e+00,4.07237e+04,9.46800e+01,7.85348e-03,3.00000e+00
-6.78801e-03,7.34323e-03,0.00000e+00,8.92475e+01,2.02978e+02,-1.68008e+02,0.00000e+00,3.88999e+04,8.92475e+01,8.24615e-03,3.00000e+00
-6.49448e-03,7.60406e-03,0.00000e+00,8.40365e+01,1.86781e+02,-1.64060e+02,0.00000e+00,3.71411e+04,8.40365e+01,8.63882e-03,3.00000e+00
-6.19094e-03,7.85317e-03,0.00000e+00,7.86393e+01,1.69989e+02,-1.59017e+02,0.00000e+00,3.51962e+04,7.86393e+01,9.03150e-03,3.00000e+00
-5.87785e-03,8.09017e-03,0.00000e+00,7.33645e+01,1.54382e+02,-1.53645e+02,0.00000e+00,3.32760e+04,7.33645e+01,9.42417e-03,3.00000e+00
-5.55570e-03,8.31470e-03,0.00000e+00,6.83310e+01,1.39899e+02,-1.47486e+02,0.00000e+00,3.14793e+04,6.83310e+01,9.81685e-03,3.00000e+00
-5.22499e-03,8.52640e-03,0.00000e+00,6.32740e+01,1.25417e+02,-1.40625e+02,0.00000e+00,2.96043e+04,6.32740e+01,1.02095e-02,3.00000e+00
-4.88621e-03,8.72496e-03,0.00000e+00,5.88145e+01,1.12718e+02,-1.34649e+02,0.00000e+00,2.76302e+04,5.88145e+01,1.06022e-02,3.00000e+00
-4.53991e-03,8.91007e-03,0.00000e+00,5.45488e+01,1.01246e+02,-1.28057e+02,0.00000e+00,2.59962e+04,5.45488e+01,1.09949e-02,3.00000e+00
-4.18660e-03,9.08143e-03,0.00000e+00,5.01730e+01,9.01497e+01,-1.20700e+02,0.00000e+00,2.43957e+04,5.01730e+01,1.13875e-02,3.00000e+00
-3.82683e-03,9.23880e-03,0.00000e+00,4.62590e+01,7.99094e+01,-1.13916e+02,0.00000e+00,2.26337e+04,4.62590e+01,1.17802e-02,3.00000e+00
-3.46117e-03,9.38191e-03,0.00000e+00,4.26105e+01,7.05607e+01,-1.07031e+02,0.00000e+00,2.10250e+04,4.26105e+01,1.21729e-02,3.00000e+00
-3.09017e-03,9.51057e-03,0.00000e+00,3.90095e+01,6.22143e+01,-9.99584e+01,0.00000e+00,1.95184e+04,3.90095e+01,1.25656e-02,3.00000e+00
-2.71440e-03,9.62455e-03,0.00000e+00,3.56960e+01,5.45605e+01,-9.33153e+01,0.00000e+00,1.80716e+04,3.56960e+01,1.29582e-02,3.00000e+00
-2.33445e-03,9.72370e-03,0.00000e+00,3.25622e+01,4.76212e+01,-8.66931e+01,0.00000e+00,1.66906e+04,3.25622e+01,1.33509e-02,3.00000e+00
-1.95090e-03,9.80785e-03,0.00000e+00,2.93818e+01,4.13344e+01,-7.94370e+01,0.00000e+00,1.53009e+04,2.93818e+01,1.37436e-02,3.00000e+00
-1.56434e-03,9.87688e-03,0.00000e+00,2.64653e+01,3.56055e+01,-7.26263e+01,0.00000e+00,1.39812e+04,2.64653e+01,1.41363e-02,3.00000e+00
-1.17537e-03,9.93068e-03,0.00000e+00,2.35495e+01,3.04974e+01,-6.54276e+01,0.00000e+00,1.25809e+04,2.35495e+01,1.45289e-02,3.00000e+00
-7.84591e-04,9.96917e-03,0.00000e+00,2.04250e+01,2.64236e+01,-5.74747e+01,0.00000e+00,1.12868e+04,2.04250e+01,1.49216e-02,3.00000e+00
-3.92598e-04,9.99229e-03,0.00000e+00,1.69842e+01,2.35952e+01,-4.85818e+01,0.00000e+00,1.02773e+04,1.69842e+01,1.53143e-02,3.00000e+00
0.00000e+00,1.00000e-02,0.00000e+00,1.51100e+01,2.24125e+01,-4.36040e+01,0.00000e+00,9.76479e+03,1.51100e+01,1.57070e-02,3.00000e+00


==> data/CN_2E-7.csv <==
"Points:0","Points:1","Points:2","Spec001_SimPartPerIter","Total_ForcePerArea:0","Total_ForcePerArea:1","Total_ForcePerArea:2","Total_HeatFlux","Total_SimPartPerIter","arc_length","iBC"
-1.00000e-02,0.00000e+00,0.00000e+00,3.38580e+02,4.99480e+02,-8.52307e+00,0.00000e+00,6.92958e+04,3.38580e+02,0.00000e+00,3.00000e+00
-9.99229e-03,3.92598e-04,0.00000e+00,3.37149e+02,4.97012e+02,-1.67332e+01,0.00000e+00,6.90965e+04,3.37149e+02,3.92674e-04,3.00000e+00
-9.96917e-03,7.84591e-04,0.00000e+00,3.34851e+02,4.92654e+02,-3.34679e+01,0.00000e+00,6.87785e+04,3.34851e+02,7.85348e-04,3.00000e+00
-9.93068e-03,1.17537e-03,0.00000e+00,3.32461e+02,4.87836e+02,-4.96282e+01,0.00000e+00,6.82934e+04,3.32461e+02,1.17802e-03,3.00000e+00
-9.87688e-03,1.56434e-03,0.00000e+00,3.28666e+02,4.80649e+02,-6.51805e+01,0.00000e+00,6.76248e+04,3.28666e+02,1.57070e-03,3.00000e+00
-9.80785e-03,1.95090e-03,0.00000e+00,3.24884e+02,4.73278e+02,-7.98865e+01,0.00000e+00,6.72779e+04,3.24884e+02,1.96337e-03,3.00000e+00
-9.72370e-03,2.33445e-03,0.00000e+00,3.19664e+02,4.62311e+02,-9.44414e+01,0.00000e+00,6.58857e+04,3.19664e+02,2.35604e-03,3.00000e+00
-9.62455e-03,2.71440e-03,0.00000e+00,3.13828e+02,4.49435e+02,-1.08420e+02,0.00000e+00,6.40196e+04,3.13828e+02,2.74872e-03,3.00000e+00
-9.51057e-03,3.09017e-03,0.00000e+00,3.08265e+02,4.37381e+02,-1.20999e+02,0.00000e+00,6.26732e+04,3.08265e+02,3.14139e-03,3.00000e+00
-9.38191e-03,3.46117e-03,0.00000e+00,3.00570e+02,4.22591e+02,-1.32087e+02,0.00000e+00,6.16298e+04,3.00570e+02,3.53406e-03,3.00000e+00
-9.23880e-03,3.82683e-03,0.00000e+00,2.92387e+02,4.06823e+02,-1.41813e+02,0.00000e+00,6.03281e+04,2.92387e+02,3.92674e-03,3.00000e+00
-9.08143e-03,4.18660e-03,0.00000e+00,2.83986e+02,3.90133e+02,-1.50631e+02,0.00000e+00,5.85055e+04,2.83986e+02,4.31941e-03,3.00000e+00
-8.91007e-03,4.53991e-03,0.00000e+00,2.75057e+02,3.72548e+02,-1.57951e+02,0.00000e+00,5.67713e+04,2.75057e+02,4.71209e-03,3.00000e+00
-8.72496e-03,4.88621e-03,0.00000e+00,2.65240e+02,3.53974e+02,-1.63875e+02,0.00000e+00,5.47161e+04,2.65240e+02,5.10476e-03,3.00000e+00
-8.52640e-03,5.22499e-03,0.00000e+00,2.54313e+02,3.34363e+02,-1.68323e+02,0.00000e+00,5.28705e+04,2.54313e+02,5.49743e-03,3.00000e+00
-8.31470e-03,5.55570e-03,0.00000e+00,2.43810e+02,3.15728e+02,-1.71571e+02,0.00000e+00,5.11540e+04,2.43810e+02,5.89011e-03,3.00000e+00
-8.09017e-03,5.87785e-03,0.00000e+00,2.33130e+02,2.96841e+02,-1.73956e+02,0.00000e+00,4.93299e+04,2.33130e+02,6.28278e-03,3.00000e+00
-7.85317e-03,6.19094e-03,0.00000e+00,2.22234e+02,2.77445e+02,-1.74823e+02,0.00000e+00,4.74113e+04,2.22234e+02,6.67546e-03,3.00000e+00
-7.60406e-03,6.49448e-03,0.00000e+00,2.10573e+02,2.57379e+02,-1.73758e+02,0.00000e+00,4.50257e+04,2.10573e+02,7.06813e-03,3.00000e+00
-7.34323e-03,6.78801e-03,0.00000e+00,1.99279e+02,2.37905e+02,-1.72676e+02,0.00000e+00,4.26964e+04,1.99279e+02,7.46080e-03,3.00000e+00
-7.07107e-03,7.07107e-03,0.00000e+00,1.88973e+02,2.20900e+02,-1.71094e+02,0.00000e+00,4.10788e+04,1.88973e+02,7.85348e-03,3.00000e+00
-6.78801e-03,7.34323e-03,0.00000e+00,1.78293e+02,2.03666e+02,-1.68044e+02,0.00000e+00,3.93123e+04,1.78293e+02,8.24615e-03,3.00000e+00
-6.49448e-03,7.60406e-03,0.00000e+00,1.67767e+02,1.86439e+02,-1.64181e+02,0.00000e+00,3.72056e+04,1.67767e+02,8.63882e-03,3.00000e+00
-6.19094e-03,7.85317e-03,0.00000e+00,1.57096e+02,1.70213e+02,-1.59428e+02,0.00000e+00,3.49720e+04,1.57096e+02,9.03150e-03,3.00000e+00
-5.87785e-03,8.09017e-03,0.00000e+00,1.46118e+02,1.54597e+02,-1.53055e+02,0.00000e+00,3.30329e+04,1.46118e+02,9.42417e-03,3.00000e+00
-5.55570e-03,8.31470e-03,0.00000e+00,1.36078e+02,1.39969e+02,-1.46898e+02,0.00000e+00,3.15033e+04,1.36078e+02,9.81685e-03,3.00000e+00
-5.22499e-03,8.52640e-03,0.00000e+00,1.26784e+02,1.26142e+02,-1.41087e+02,0.00000e+00,2.96021e+04,1.26784e+02,1.02095e-02,3.00000e+00
-4.88621e-03,8.72496e-03,0.00000e+00,1.17235e+02,1.13227e+02,-1.34408e+02,0.00000e+00,2.79007e+04,1.17235e+02,1.06022e-02,3.00000e+00
-4.53991e-03,8.91007e-03,0.00000e+00,1.08358e+02,1.01230e+02,-1.27439e+02,0.00000e+00,2.60161e+04,1.08358e+02,1.09949e-02,3.00000e+00
-4.18660e-03,9.08143e-03,0.00000e+00,1.00128e+02,8.98515e+01,-1.20480e+02,0.00000e+00,2.40099e+04,1.00128e+02,1.13875e-02,3.00000e+00
-3.82683e-03,9.23880e-03,0.00000e+00,9.26683e+01,8.02521e+01,-1.14053e+02,0.00000e+00,2.26969e+04,9.26683e+01,1.17802e-02,3.00000e+00
-3.46117e-03,9.38191e-03,0.00000e+00,8.50217e+01,7.08369e+01,-1.06940e+02,0.00000e+00,2.10543e+04,8.50217e+01,1.21729e-02,3.00000e+00
-3.09017e-03,9.51057e-03,0.00000e+00,7.76992e+01,6.20962e+01,-9.97808e+01,0.00000e+00,1.95294e+04,7.76992e+01,1.25656e-02,3.00000e+00
-2.71440e-03,9.62455e-03,0.00000e+00,7.10600e+01,5.43362e+01,-9.29030e+01,0.00000e+00,1.79784e+04,7.10600e+01,1.29582e-02,3.00000e+00
-2.33445e-03,9.72370e-03,0.00000e+00,6.45008e+01,4.70323e+01,-8.57394e+01,0.00000e+00,1.63666e+04,6.45008e+01,1.33509e-02,3.00000e+00
-1.95090e-03,9.80785e-03,0.00000e+00,5.86950e+01,4.10782e+01,-7.91821e+01,0.00000e+00,1.51780e+04,5.86950e+01,1.37436e-02,3.00000e+00
-1.56434e-03,9.87688e-03,0.00000e+00,5.33183e+01,3.57164e+01,-7.29188e+01,0.00000e+00,1.39201e+04,5.33183e+01,1.41363e-02,3.00000e+00
-1.17537e-03,9.93068e-03,0.00000e+00,4.74708e+01,3.06611e+01,-6.58740e+01,0.00000e+00,1.26527e+04,4.74708e+01,1.45289e-02,3.00000e+00
-7.84591e-04,9.96917e-03,0.00000e+00,4.11042e+01,2.65637e+01,-5.77852e+01,0.00000e+00,1.12888e+04,4.11042e+01,1.49216e-02,3.00000e+00
-3.92598e-04,9.99229e-03,0.00000e+00,3.37467e+01,2.35381e+01,-4.81011e+01,0.00000e+00,1.00891e+04,3.37467e+01,1.53143e-02,3.00000e+00
0.00000e+00,1.00000e-02,0.00000e+00,2.95567e+01,2.21067e+01,-4.26098e+01,0.00000e+00,9.55651e+03,2.95567e+01,1.57070e-02,3.00000e+00


==> data/CN_4E-7.csv <==
"Points:0","Points:1","Points:2","Spec001_SimPartPerIter","Total_ForcePerArea:0","Total_ForcePerArea:1","Total_ForcePerArea:2","Total_HeatFlux","Total_SimPartPerIter","arc_length","iBC"
-1.00000e-02,0.00000e+00,0.00000e+00,6.75904e+02,4.99769e+02,-8.67342e+00,0.00000e+00,7.16993e+04,6.75904e+02,0.00000e+00,3.00000e+00
-9.99229e-03,3.92598e-04,0.00000e+00,6.73496e+02,4.98155e+02,-1.63121e+01,0.00000e+00,7.16140e+04,6.73496e+02,3.92674e-04,3.00000e+00
-9.96917e-03,7.84591e-04,0.00000e+00,6.68902e+02,4.93916e+02,-3.26132e+01,0.00000e+00,7.10878e+04,6.68902e+02,7.85348e-04,3.00000e+00
-9.93068e-03,1.17537e-03,0.00000e+00,6.64599e+02,4.89037e+02,-4.90614e+01,0.00000e+00,7.05069e+04,6.64599e+02,1.17802e-03,3.00000e+00
-9.87688e-03,1.56434e-03,0.00000e+00,6.57252e+02,4.81975e+02,-6.41197e+01,0.00000e+00,7.03078e+04,6.57252e+02,1.57070e-03,3.00000e+00
-9.80785e-03,1.95090e-03,0.00000e+00,6.46991e+02,4.72382e+02,-7.89592e+01,0.00000e+00,6.96794e+04,6.46991e+02,1.96337e-03,3.00000e+00
-9.72370e-03,2.33445e-03,0.00000e+00,6.37457e+02,4.62455e+02,-9.34533e+01,0.00000e+00,6.85469e+04,6.37457e+02,2.35604e-03,3.00000e+00
-9.62455e-03,2.71440e-03,0.00000e+00,6.27223e+02,4.51283e+02,-1.06384e+02,0.00000e+00,6.71187e+04,6.27223e+02,2.74872e-03,3.00000e+00
-9.51057e-03,3.09017e-03,0.00000e+00,6.13391e+02,4.37348e+02,-1.18770e+02,0.00000e+00,6.52792e+04,6.13391e+02,3.14139e-03,3.00000e+00
-9.38191e-03,3.46117e-03,0.00000e+00,5.98308e+02,4.22526e+02,-1.30273e+02,0.00000e+00,6.36599e+04,5.98308e+02,3.53406e-03,3.00000e+00
-9.23880e-03,3.82683e-03,0.00000e+00,5.82761e+02,4.07439e+02,-1.40042e+02,0.00000e+00,6.23939e+04,5.82761e+02,3.92674e-03,3.00000e+00
-9.08143e-03,4.18660e-03,0.00000e+00,5.64840e+02,3.90745e+02,-1.49157e+02,0.00000e+00,6.08349e+04,5.64840e+02,4.31941e-03,3.00000e+00
-8.91007e-03,4.53991e-03,0.00000e+00,5.45853e+02,3.73056e+02,-1.56487e+02,0.00000e+00,5.88011e+04,5.45853e+02,4.71209e-03,3.00000e+00
-8.72496e-03,4.88621e-03,0.00000e+00,5.25803e+02,3.54110e+02,-1.62287e+02,0.00000e+00,5.65212e+04,5.25803e+02,5.10476e-03,3.00000e+00
-8.52640e-03,5.22499e-03,0.00000e+00,5.06814e+02,3.35944e+02,-1.67653e+02,0.00000e+00,5.46827e+04,5.06814e+02,5.49743e-03,3.00000e+00
-8.31470e-03,5.55570e-03,0.00000e+00,4.86132e+02,3.17246e+02,-1.71333e+02,0.00000e+00,5.27770e+04,4.86132e+02,5.89011e-03,3.00000e+00
-8.09017e-03,5.87785e-03,0.00000e+00,4.64056e+02,2.97951e+02,-1.73612e+02,0.00000e+00,5.06251e+04,4.64056e+02,6.28278e-03,3.00000e+00
-7.85317e-03,6.19094e-03,0.00000e+00,4.43644e+02,2.79553e+02,-1.75012e+02,0.00000e+00,4.85214e+04,4.43644e+02,6.67546e-03,3.00000e+00
-7.60406e-03,6.49448e-03,0.00000e+00,4.21035e+02,2.59880e+02,-1.74618e+02,0.00000e+00,4.60606e+04,4.21035e+02,7.06813e-03,3.00000e+00
-7.34323e-03,6.78801e-03,0.00000e+00,3.98063e+02,2.40065e+02,-1.73279e+02,0.00000e+00,4.35045e+04,3.98063e+02,7.46080e-03,3.00000e+00
-7.07107e-03,7.07107e-03,0.00000e+00,3.76856e+02,2.22063e+02,-1.71417e+02,0.00000e+00,4.12712e+04,3.76856e+02,7.85348e-03,3.00000e+00
-6.78801e-03,7.34323e-03,0.00000e+00,3.55182e+02,2.04256e+02,-1.68137e+02,0.00000e+00,3.89678e+04,3.55182e+02,8.24615e-03,3.00000e+00
-6.49448e-03,7.60406e-03,0.00000e+00,3.34122e+02,1.86938e+02,-1.63932e+02,0.00000e+00,3.64800e+04,3.34122e+02,8.63882e-03,3.00000e+00
-6.19094e-03,7.85317e-03,0.00000e+00,3.14236e+02,1.71032e+02,-1.59643e+02,0.00000e+00,3.44850e+04,3.14236e+02,9.03150e-03,3.00000e+00
-5.87785e-03,8.09017e-03,0.00000e+00,2.93224e+02,1.54891e+02,-1.53933e+02,0.00000e+00,3.22751e+04,2.93224e+02,9.42417e-03,3.00000e+00
-5.55570e-03,8.31470e-03,0.00000e+00,2.72544e+02,1.39810e+02,-1.47350e+02,0.00000e+00,3.02730e+04,2.72544e+02,9.81685e-03,3.00000e+00
-5.22499e-03,8.52640e-03,0.00000e+00,2.53978e+02,1.26340e+02,-1.41664e+02,0.00000e+00,2.88373e+04,2.53978e+02,1.02095e-02,3.00000e+00
-4.88621e-03,8.72496e-03,0.00000e+00,2.36037e+02,1.13649e+02,-1.35443e+02,0.00000e+00,2.71331e+04,2.36037e+02,1.06022e-02,3.00000e+00
-4.53991e-03,8.91007e-03,0.00000e+00,2.18223e+02,1.01786e+02,-1.28308e+02,0.00000e+00,2.53620e+04,2.18223e+02,1.09949e-02,3.00000e+00
-4.18660e-03,9.08143e-03,0.00000e+00,2.01646e+02,9.06041e+01,-1.21559e+02,0.00000e+00,2.37484e+04,2.01646e+02,1.13875e-02,3.00000e+00
-3.82683e-03,9.23880e-03,0.00000e+00,1.86026e+02,8.04039e+01,-1.14748e+02,0.00000e+00,2.21415e+04,1.86026e+02,1.17802e-02,3.00000e+00
-3.46117e-03,9.38191e-03,0.00000e+00,1.70110e+02,7.05392e+01,-1.06895e+02,0.00000e+00,2.03534e+04,1.70110e+02,1.21729e-02,3.00000e+00
-3.09017e-03,9.51057e-03,0.00000e+00,1.55361e+02,6.17192e+01,-9.94614e+01,0.00000e+00,1.88716e+04,1.55361e+02,1.25656e-02,3.00000e+00
-2.71440e-03,9.62455e-03,0.00000e+00,1.42739e+02,5.45461e+01,-9.31728e+01,0.00000e+00,1.77163e+04,1.42739e+02,1.29582e-02,3.00000e+00
-2.33445e-03,9.72370e-03,0.00000e+00,1.30848e+02,4.76999e+01,-8.68822e+01,0.00000e+00,1.63919e+04,1.30848e+02,1.33509e-02,3.00000e+00
-1.95090e-03,9.80785e-03,0.00000e+00,1.18558e+02,4.14131e+01,-8.00134e+01,0.00000e+00,1.50160e+04,1.18558e+02,1.37436e-02,3.00000e+00
-1.56434e-03,9.87688e-03,0.00000e+00,1.06028e+02,3.56125e+01,-7.28129e+01,0.00000e+00,1.36426e+04,1.06028e+02,1.41363e-02,3.00000e+00
-1.17537e-03,9.93068e-03,0.00000e+00,9.38370e+01,3.04291e+01,-6.52049e+01,0.00000e+00,1.24540e+04,9.38370e+01,1.45289e-02,3.00000e+00
-7.84591e-04,9.96917e-03,0.00000e+00,8.17440e+01,2.64736e+01,-5.74559e+01,0.00000e+00,1.12367e+04,8.17440e+01,1.49216e-02,3.00000e+00
-3.92598e-04,9.99229e-03,0.00000e+00,6.81420e+01,2.35951e+01,-4.85277e+01,0.00000e+00,1.00412e+04,6.81420e+01,1.53143e-02,3.00000e+00
0.00000e+00,1.00000e-02,0.00000e+00,6.04940e+01,2.23979e+01,-4.33682e+01,0.00000e+00,9.56247e+03,6.04940e+01,1.57070e-02,3.00000e+00


==> data/CN_8E-7.csv <==
"Points:0","Points:1","Points:2","Spec001_SimPartPerIter","Total_ForcePerArea:0","Total_ForcePerArea:1","Total_ForcePerArea:2","Total_HeatFlux","Total_SimPartPerIter","arc_length","iBC"
-1.00000e-02,0.00000e+00,0.00000e+00,1.33182e+03,4.98846e+02,-7.78706e+00,0.00000e+00,7.99922e+04,1.33182e+03,0.00000e+00,3.00000e+00
-9.99229e-03,3.92598e-04,0.00000e+00,1.33028e+03,4.97446e+02,-1.59177e+01,0.00000e+00,7.94832e+04,1.33028e+03,3.92674e-04,3.00000e+00
-9.96917e-03,7.84591e-04,0.00000e+00,1.32387e+03,4.94100e+02,-3.19659e+01,0.00000e+00,7.90177e+04,1.32387e+03,7.85348e-04,3.00000e+00
-9.93068e-03,1.17537e-03,0.00000e+00,1.31541e+03,4.89888e+02,-4.74104e+01,0.00000e+00,7.83096e+04,1.31541e+03,1.17802e-03,3.00000e+00
-9.87688e-03,1.56434e-03,0.00000e+00,1.30373e+03,4.83202e+02,-6.22102e+01,0.00000e+00,7.70621e+04,1.30373e+03,1.57070e-03,3.00000e+00
-9.80785e-03,1.95090e-03,0.00000e+00,1.28622e+03,4.74114e+02,-7.64594e+01,0.00000e+00,7.56301e+04,1.28622e+03,1.96337e-03,3.00000e+00
-9.72370e-03,2.33445e-03,0.00000e+00,1.26520e+03,4.63539e+02,-9.00974e+01,0.00000e+00,7.39119e+04,1.26520e+03,2.35604e-03,3.00000e+00
-9.62455e-03,2.71440e-03,0.00000e+00,1.24347e+03,4.52333e+02,-1.03540e+02,0.00000e+00,7.25419e+04,1.24347e+03,2.74872e-03,3.00000e+00
-9.51057e-03,3.09017e-03,0.00000e+00,1.21785e+03,4.39658e+02,-1.15489e+02,0.00000e+00,7.11018e+04,1.21785e+03,3.14139e-03,3.00000e+00
-9.38191e-03,3.46117e-03,0.00000e+00,1.18766e+03,4.24895e+02,-1.26704e+02,0.00000e+00,6.92388e+04,1.18766e+03,3.53406e-03,3.00000e+00
-9.23880e-03,3.82683e-03,0.00000e+00,1.15461e+03,4.09057e+02,-1.36572e+02,0.00000e+00,6.72123e+04,1.15461e+03,3.92674e-03,3.00000e+00
-9.08143e-03,4.18660e-03,0.00000e+00,1.12028e+03,3.92365e+02,-1.44777e+02,0.00000e+00,6.51176e+04,1.12028e+03,4.31941e-03,3.00000e+00
-8.91007e-03,4.53991e-03,0.00000e+00,1.08723e+03,3.75584e+02,-1.52812e+02,0.00000e+00,6.26771e+04,1.08723e+03,4.71209e-03,3.00000e+00
-8.72496e-03,4.88621e-03,0.00000e+00,1.04991e+03,3.57655e+02,-1.58928e+02,0.00000e+00,6.01254e+04,1.04991e+03,5.10476e-03,3.00000e+00
-8.52640e-03,5.22499e-03,0.00000e+00,1.00962e+03,3.38862e+02,-1.64028e+02,0.00000e+00,5.77224e+04,1.00962e+03,5.49743e-03,3.00000e+00
-8.31470e-03,5.55570e-03,0.00000e+00,9.66894e+02,3.19189e+02,-1.67648e+02,0.00000e+00,5.50510e+04,9.66894e+02,5.89011e-03,3.00000e+00
-8.09017e-03,5.87785e-03,0.00000e+00,9.25504e+02,3.00153e+02,-1.70299e+02,0.00000e+00,5.26961e+04,9.25504e+02,6.28278e-03,3.00000e+00
-7.85317e-03,6.19094e-03,0.00000e+00,8.85022e+02,2.81720e+02,-1.72346e+02,0.00000e+00,5.05016e+04,8.85022e+02,6.67546e-03,3.00000e+00
-7.60406e-03,6.49448e-03,0.00000e+00,8.43172e+02,2.63176e+02,-1.73047e+02,0.00000e+00,4.80474e+04,8.43172e+02,7.06813e-03,3.00000e+00
-7.34323e-03,6.78801e-03,0.00000e+00,7.99818e+02,2.44275e+02,-1.72331e+02,0.00000e+00,4.55267e+04,7.99818e+02,7.46080e-03,3.00000e+00
-7.07107e-03,7.07107e-03,0.00000e+00,7.57984e+02,2.26279e+02,-1.70736e+02,0.00000e+00,4.29839e+04,7.57984e+02,7.85348e-03,3.00000e+00
-6.78801e-03,7.34323e-03,0.00000e+00,7.17612e+02,2.08604e+02,-1.68193e+02,0.00000e+00,4.01017e+04,7.17612e+02,8.24615e-03,3.00000e+00
-6.49448e-03,7.60406e-03,0.00000e+00,6.75856e+02,1.90868e+02,-1.64581e+02,0.00000e+00,3.73199e+04,6.75856e+02,8.63882e-03,3.00000e+00
-6.19094e-03,7.85317e-03,0.00000e+00,6.34470e+02,1.74597e+02,-1.60277e+02,0.00000e+00,3.50001e+04,6.34470e+02,9.03150e-03,3.00000e+00
-5.87785e-03,8.09017e-03,0.00000e+00,5.92858e+02,1.58123e+02,-1.54925e+02,0.00000e+00,3.26524e+04,5.92858e+02,9.42417e-03,3.00000e+00
-5.55570e-03,8.31470e-03,0.00000e+00,5.53024e+02,1.42939e+02,-1.49482e+02,0.00000e+00,3.05897e+04,5.53024e+02,9.81685e-03,3.00000e+00
-5.22499e-03,8.52640e-03,0.00000e+00,5.15974e+02,1.29300e+02,-1.43832e+02,0.00000e+00,2.85586e+04,5.15974e+02,1.02095e-02,3.00000e+00
-4.88621e-03,8.72496e-03,0.00000e+00,4.80814e+02,1.16406e+02,-1.37763e+02,0.00000e+00,2.67555e+04,4.80814e+02,1.06022e-02,3.00000e+00
-4.53991e-03,8.91007e-03,0.00000e+00,4.44038e+02,1.03530e+02,-1.30558e+02,0.00000e+00,2.47705e+04,4.44038e+02,1.09949e-02,3.00000e+00
-4.18660e-03,9.08143e-03,0.00000e+00,4.08938e+02,9.16249e+01,-1.23075e+02,0.00000e+00,2.28070e+04,4.08938e+02,1.13875e-02,3.00000e+00
-3.82683e-03,9.23880e-03,0.00000e+00,3.78874e+02,8.16884e+01,-1.16450e+02,0.00000e+00,2.12774e+04,3.78874e+02,1.17802e-02,3.00000e+00
-3.46117e-03,9.38191e-03,0.00000e+00,3.48192e+02,7.20430e+01,-1.09386e+02,0.00000e+00,1.96117e+04,3.48192e+02,1.21729e-02,3.00000e+00
-3.09017e-03,9.51057e-03,0.00000e+00,3.17838e+02,6.30221e+01,-1.01892e+02,0.00000e+00,1.80328e+04,3.17838e+02,1.25656e-02,3.00000e+00
-2.71440e-03,9.62455e-03,0.00000e+00,2.89772e+02,5.48730e+01,-9.44637e+01,0.00000e+00,1.65654e+04,2.89772e+02,1.29582e-02,3.00000e+00
-2.33445e-03,9.72370e-03,0.00000e+00,2.61176e+02,4.73096e+01,-8.66288e+01,0.00000e+00,1.51291e+04,2.61176e+02,1.33509e-02,3.00000e+00
-1.95090e-03,9.80785e-03,0.00000e+00,2.36128e+02,4.08455e+01,-7.96603e+01,0.00000e+00,1.38545e+04,2.36128e+02,1.37436e-02,3.00000e+00
-1.56434e-03,9.87688e-03,0.00000e+00,2.13402e+02,3.52893e+01,-7.30191e+01,0.00000e+00,1.26734e+04,2.13402e+02,1.41363e-02,3.00000e+00
-1.17537e-03,9.93068e-03,0.00000e+00,1.89438e+02,3.06370e+01,-6.57100e+01,0.00000e+00,1.16413e+04,1.89438e+02,1.45289e-02,3.00000e+00
-7.84591e-04,9.96917e-03,0.00000e+00,1.63886e+02,2.65363e+01,-5.75403e+01,0.00000e+00,1.05359e+04,1.63886e+02,1.49216e-02,3.00000e+00
-3.92598e-04,9.99229e-03,0.00000e+00,1.35960e+02,2.33812e+01,-4.81948e+01,0.00000e+00,9.40848e+03,1.35960e+02,1.53143e-02,3.00000e+00
0.00000e+00,1.00000e-02,0.00000e+00,1.21476e+02,2.22623e+01,-4.33759e+01,0.00000e+00,8.96465e+03,1.21476e+02,1.57070e-02,3.00000e+00


==> data/Couette-0001-1e-4-CN-S.csv <==
x,T,dt_tau
0.01,280.111053467,32.1481781006
0.03,288.650604248,31.3361759186
0.05,299.349121094,30.374540329
0.06999999999999999,311.04876709,29.4357872009
0.09,322.948150635,28.5935897827
0.11,334.268615723,27.8453578949
0.13,344.84362793,27.1833229065
0.15000000000000002,354.631652832,26.6044635773
0.17,363.755950928,26.0933742523
0.19,372.083892822,25.6411476135
0.21000000000000002,379.723052979,25.2480869293
0.23,386.811309814,24.8896064758
0.25,393.277984619,24.573600769
0.27,399.235748291,24.2883548737
0.29000000000000004,404.632446289,24.0380458832
0.31,409.481018066,23.8201332092
0.33,413.733398438,23.6310253143
0.35000000000000003,417.527526855,23.4661140442
0.37,420.623901367,23.329372406
0.39,423.308685303,23.2213783264
0.41000000000000003,425.545135498,23.1259326935
0.43,427.352142334,23.0543403625
0.45,428.696289062,23.0065517426
0.47000000000000003,429.390167236,22.9615249634
0.49,429.894897461,22.9525909424
0.51,429.839538574,22.9519557953
0.53,429.389251709,22.9665412903
0.55,428.542938232,22.9958992004
0.5700000000000001,427.169799805,23.061170578
0.59,425.329589844,23.1383075714
0.61,423.026611328,23.2335739136
0.63,420.167297363,23.3546619415
0.65,416.960906982,23.4923496246
0.67,413.226379395,23.6498641968
0.6900000000000001,409.077056885,23.8355789185
0.7100000000000001,404.308349609,24.0586071014
0.73,398.995452881,24.3005275726
0.75,393.150970459,24.5811061859
0.77,386.736541748,24.8863925934
0.79,379.714599609,25.2447471619
0.81,372.052886963,25.6463069916
0.8300000000000001,363.743133545,26.0941066742
0.85,354.608032227,26.6050853729
0.87,344.848083496,27.1857738495
0.89,334.23336792,27.8381080627
0.91,322.990325928,28.5917987823
0.93,311.160827637,29.4311771393
0.9500000000000001,299.387634277,30.3666877747
0.97,288.75012207,31.3261299133
0.99,280.152069092,32.1457862854


==> data/Couette-0001-1e-4-CN.csv <==
x,T
0.01,280.010131836
0.03,288.569000244
0.05,299.273498535
0.06999999999999999,311.069122314
0.09,322.92666626
0.11,334.352813721
0.13,344.715667725
0.15000000000000002,354.408294678
0.17,363.26651001
0.19,371.418548584
0.21000000000000002,379.041992188
0.23,385.87399292
0.25,392.426116943
0.27,398.101776123
0.29000000000000004,403.462860107
0.31,408.271179199
0.33,412.385620117
0.35000000000000003,416.316741943
0.37,419.528717041
0.39,422.310302734
0.41000000000000003,424.633850098
0.43,426.263885498
0.45,427.509674072
0.47000000000000003,428.407806396
0.49,428.615783691
0.51,428.456726074
0.53,427.839691162
0.55,426.902557373
0.5700000000000001,425.487609863
0.59,423.624664307
0.61,421.318969727
0.63,418.736450195
0.65,415.431488037
0.67,411.669921875
0.6900000000000001,407.581359863
0.7100000000000001,403.098114014
0.73,397.987457275
0.75,392.220031738
0.77,386.414550781
0.79,379.783660889
0.81,372.441894531
0.8300000000000001,364.393554688
0.85,355.560302734
0.87,345.597381592
0.89,335.123657227
0.91,323.703338623
0.93,311.620147705
0.9500000000000001,299.631256104
0.97,288.90536499
0.99,280.171203613


==> data/Couette-0001-1e-4-ExpInt.csv <==
x,T
0.01,298.729858398
0.03,314.704956055
0.05,330.313751221
0.06999999999999999,345.871826172
0.09,360.790405273
0.11,374.894073486
0.13,388.191894531
0.15000000000000002,400.963439941
0.17,412.976104736
0.19,424.197052002
0.21000000000000002,434.668121338
0.23,444.622924805
0.25,453.858459473
0.27,462.411132812
0.29000000000000004,470.08795166
0.31,477.054351807
0.33,483.625305176
0.35000000000000003,489.052429199
0.37,494.078460693
0.39,498.321807861
0.41000000000000003,501.833770752
0.43,504.771057129
0.45,506.729522705
0.47000000000000003,508.261566162
0.49,508.9034729
0.51,508.845733643
0.53,508.143218994
0.55,506.571228027
0.5700000000000001,504.515686035
0.59,501.708190918
0.61,498.146972656
0.63,493.851806641
0.65,489.032287598
0.67,483.426513672
0.6900000000000001,476.844696045
0.7100000000000001,469.809051514
0.73,462.118865967
0.75,453.80557251
0.77,444.589050293
0.79,434.669403076
0.81,424.234558105
0.8300000000000001,413.111053467
0.85,401.053527832
0.87,388.315185547
0.89,374.942962646
0.91,360.915100098
0.93,346.061309814
0.9500000000000001,330.470550537
0.97,314.782623291
0.99,298.74331665


==> data/Couette-0001-1e-4-USP.csv <==
x,T
0.01,285.793121338
0.03,298.056671143
0.05,311.311584473
0.06999999999999999,325.108032227
0.09,338.262817383
0.11,350.979766846
0.13,362.855499268
0.15000000000000002,374.094451904
0.17,384.88772583
0.19,394.87487793
0.21000000000000002,404.11831665
0.23,412.883087158
0.25,420.98840332
0.27,428.289154053
0.29000000000000004,435.077087402
0.31,441.430877686
0.33,447.049591064
0.35000000000000003,452.033905029
0.37,456.459472656
0.39,460.296966553
0.41000000000000003,463.46774292
0.43,465.822692871
0.45,467.759338379
0.47000000000000003,468.877655029
0.49,469.498077393
0.51,469.273529053
0.53,468.909057617
0.55,467.597015381
0.5700000000000001,465.567352295
0.59,462.918304443
0.61,459.880432129
0.63,456.098144531
0.65,451.580749512
0.67,446.732574463
0.6900000000000001,441.066070557
0.7100000000000001,434.775390625
0.73,427.83605957
0.75,420.403747559
0.77,412.298248291
0.79,403.677307129
0.81,394.166473389
0.8300000000000001,384.265014648
0.85,373.8046875
0.87,362.608337402
0.89,350.801605225
0.91,338.402282715
0.93,325.200073242
0.9500000000000001,311.500762939
0.97,298.069091797
0.99,285.843383789


==> data/Couette-0001-1e-6-CN-S.csv <==
x,T,dt_tau
0.01,277.117523193,0.32740971446
0.03,288.186920166,0.317755818367
0.05,302.184753418,0.306358277798
0.06999999999999999,316.179107666,0.295867323875
0.09,329.15234375,0.286917299032
0.11,341.160430908,0.279064238071
0.13,352.108551025,0.272302985191
0.15000000000000002,362.389129639,0.266412138939
0.17,371.872344971,0.261129796505
0.19,380.312072754,0.256686776876
0.21000000000000002,388.17276001,0.252707034349
0.23,395.353240967,0.249095335603
0.25,401.6925354,0.246139377356
0.27,407.705413818,0.243316665292
0.29000000000000004,412.979980469,0.24086356163
0.31,417.67175293,0.238737776875
0.33,421.902618408,0.236910715699
0.35000000000000003,425.561065674,0.235319852829
0.37,428.769714355,0.233957633376
0.39,431.600067139,0.232869461179
0.41000000000000003,433.902557373,0.23183581233
0.43,435.926330566,0.231005907059
0.45,437.27633667,0.230499014258
0.47000000000000003,438.051574707,0.230087414384
0.49,438.322174072,0.230036005378
0.51,438.355651855,0.229996368289
0.53,438.033660889,0.230184793472
0.55,437.026641846,0.230559796095
0.5700000000000001,435.709838867,0.231120884418
0.59,433.917327881,0.231863945723
0.61,431.553436279,0.232840284705
0.63,428.844787598,0.233934596181
0.65,425.70401001,0.235317602754
0.67,422.081329346,0.236820071936
0.6900000000000001,418.176086426,0.238554999232
0.7100000000000001,413.267883301,0.240731820464
0.73,407.987518311,0.243129134178
0.75,401.856964111,0.245986655354
0.77,395.231384277,0.249153196812
0.79,388.160217285,0.252648860216
0.81,380.362854004,0.256664991379
0.8300000000000001,371.821411133,0.261166810989
0.85,362.49822998,0.266386836767
0.87,352.153839111,0.272363096476
0.89,340.880340576,0.279309362173
0.91,329.001037598,0.287089377642
0.93,316.084869385,0.296070724726
0.9500000000000001,302.179992676,0.306429326534
0.97,288.269622803,0.317537873983
0.99,277.206573486,0.327359497547


==> data/Couette-0001-1e-6-CN.csv <==
x,T
0.01,279.2784729
0.03,291.81829834
0.05,305.377044678
0.06999999999999999,318.898223877
0.09,331.072998047
0.11,342.582427979
0.13,353.260925293
0.15000000000000002,362.923919678
0.17,371.580780029
0.19,379.965911865
0.21000000000000002,387.941558838
0.23,394.94744873
0.25,401.630157471
0.27,407.767272949
0.29000000000000004,413.004241943
0.31,417.527832031
0.33,421.595947266
0.35000000000000003,425.403839111
0.37,428.716247559
0.39,431.480102539
0.41000000000000003,433.273223877
0.43,435.102752686
0.45,436.739959717
0.47000000000000003,437.671661377
0.49,437.987945557
0.51,437.876251221
0.53,437.655761719
0.55,436.789337158
0.5700000000000001,435.893280029
0.59,434.339019775
0.61,431.947601318
0.63,428.866455078
0.65,425.127410889
0.67,421.336853027
0.6900000000000001,416.885253906
0.7100000000000001,412.375335693
0.73,407.314422607
0.75,401.54510498
0.77,395.430297852
0.79,388.59576416
0.81,380.787200928
0.8300000000000001,372.287628174
0.85,363.429199219
0.87,353.967102051
0.89,343.636169434
0.91,332.134460449
0.93,319.585083008
0.9500000000000001,305.901275635
0.97,292.012573242
0.99,279.297637939


==> data/Couette-0001-1e-6-ExpInt.csv <==
x,T
0.01,279.147003174
0.03,291.714294434
0.05,305.792449951
0.06999999999999999,319.277740479
0.09,331.889007568
0.11,343.626556396
0.13,354.404205322
0.15000000000000002,363.706787109
0.17,372.644256592
0.19,381.017608643
0.21000000000000002,388.805236816
0.23,396.061981201
0.25,402.474060059
0.27,408.249847412
0.29000000000000004,413.31930542
0.31,417.578918457
0.33,421.324829102
0.35000000000000003,425.01739502
0.37,428.109344482
0.39,430.751281738
0.41000000000000003,433.293182373
0.43,434.912322998
0.45,435.954498291
0.47000000000000003,436.818603516
0.49,437.622955322
0.51,437.718414307
0.53,437.539154053
0.55,436.432983398
0.5700000000000001,435.11529541
0.59,433.13684082
0.61,430.909362793
0.63,427.886932373
0.65,424.571105957
0.67,420.621368408
0.6900000000000001,416.420593262
0.7100000000000001,412.161010742
0.73,407.231506348
0.75,402.107971191
0.77,396.045623779
0.79,389.178161621
0.81,381.60760498
0.8300000000000001,372.825378418
0.85,363.816680908
0.87,354.024932861
0.89,343.188018799
0.91,331.695861816
0.93,319.136260986
0.9500000000000001,306.038024902
0.97,292.055297852
0.99,279.280914307


==> data/Couette-0001-1e-6-USP.csv <==
x,T
0.01,277.109100342
0.03,287.910400391
0.05,301.574829102
0.06999999999999999,315.504302979
0.09,328.793579102
0.11,341.125488281
0.13,352.091918945
0.15000000000000002,362.131958008
0.17,371.16418457
0.19,379.49697876
0.21000000000000002,387.107727051
0.23,393.786346436
0.25,400.133209229
0.27,406.173126221
0.29000000000000004,411.953460693
0.31,417.089752197
0.33,421.813354492
0.35000000000000003,425.855957031
0.37,429.13482666
0.39,431.879669189
0.41000000000000003,434.11831665
0.43,435.942108154
0.45,437.062957764
0.47000000000000003,437.424865723
0.49,437.884185791
0.51,437.610656738
0.53,437.028320312
0.55,435.752410889
0.5700000000000001,434.096466064
0.59,431.8465271
0.61,429.639373779
0.63,427.125976562
0.65,424.270355225
0.67,420.819244385
0.6900000000000001,416.855285645
0.7100000000000001,412.354278564
0.73,407.174621582
0.75,401.287841797
0.77,394.509887695
0.79,387.392883301
0.81,379.412384033
0.8300000000000001,370.526611328
0.85,361.454620361
0.87,351.581726074
0.89,341.114013672
0.91,329.464111328
0.93,316.328460693
0.9500000000000001,301.919586182
0.97,288.05355835
0.99,277.143035889


==> data/Couette-0001-L2-CN-S.csv <==
time_step,relax_factor,L2_norm
2.0e-5,6.53491544724,4.043237709880456
3.0e-5,9.79519844055,7.549813838513174
4.0e-5,13.0220956802,13.783335579408512
6.0e-5,19.4487838745,26.84593913198719
8.0e-5,25.8300762177,40.72583131037052
0.0001,32.1481781006,54.1507509636997


==> data/Couette-0001-L2-CN.csv <==
time_step,relax_factor,L2_norm
2.0e-5,4.35969018936,9.568397104106227
3.0e-5,6.52635717392,10.752280784518609
4.0e-5,8.69402313232,11.6131899619094
6.0e-5,12.9727811813,30.13750043821865
8.0e-5,17.2200508118,46.53640164398915
0.0001,21.4321174622,61.00494666834101


==> data/Couette-0001-L2-ED.csv <==
time_step,L2_norm
4.0e-6,9.762648772290087
8.0e-6,52.06944561125356
1.0e-5,76.80392739546086
2.0e-5,172.00267488584683
4.0e-5,275.9909524975648


==> data/Couette-0001-L2-ExpInt.csv <==
time_step,L2_norm
4.0e-6,9.329827976896949
8.0e-6,52.87104633167806
1.0e-5,77.54831302869597
2.0e-5,172.72543084067277
4.0e-5,276.65116742502937
6.0e-5,321.4240593457674
8.0e-5,349.4508304704399
0.0001,370.32764482384727


==> data/Couette-0001-L2-SP.csv <==
time_step,L2_norm
1.0e-6,44.05647635159116
4.0e-6,139.13089668000745
8.0e-6,263.39081840112357
1.0e-5,300.7162099310626


==> data/Couette-0001-L2-USP.csv <==
time_step,relax_factor,L2_norm
2.0e-5,6.50480651855,9.749949379009333
3.0e-5,9.71207141876,20.23158595117952
4.0e-5,12.9392957687,19.66773554482503
6.0e-5,19.6933822632,43.30276784584701
8.0e-5,26.7068214417,110.43112552040559
0.0001,33.7444419861,157.2146349155283


==> data/Couette-01-1e-4-CN-S.csv <==
x,T,dt_tau
0.025,376.176513672,0.307725578547
0.07500000000000001,409.579620361,0.291436970234
0.125,434.187438965,0.280217528343
0.17500000000000002,453.689666748,0.271988540888
0.225,469.301055908,0.26562577486
0.275,481.895507812,0.260712355375
0.32500000000000007,491.717468262,0.256999701262
0.37500000000000006,498.961151123,0.254477649927
0.42500000000000004,503.73739624,0.252629488707
0.47500000000000003,506.102783203,0.251704990864
0.525,506.141601562,0.251656323671
0.5750000000000001,503.817230225,0.252549260855
0.6250000000000001,499.045562744,0.254358500242
0.675,491.849151611,0.25698775053
0.7250000000000001,481.945343018,0.260712921619
0.775,469.371612549,0.265649169683
0.8250000000000001,453.821655273,0.271915972233
0.8750000000000001,434.360168457,0.28023275733
0.925,409.731658936,0.291442602873
0.9750000000000001,376.150604248,0.30776321888


==> data/Couette-01-1e-4-CN.csv <==
x,T
0.025,373.718017578
0.07500000000000001,405.144134521
0.125,429.144470215
0.17500000000000002,448.649749756
0.225,464.368713379
0.275,477.135955811
0.32500000000000007,487.17074585
0.37500000000000006,494.401611328
0.42500000000000004,499.244232178
0.47500000000000003,501.767913818
0.525,501.869293213
0.5750000000000001,499.544281006
0.6250000000000001,494.669219971
0.675,487.3465271
0.7250000000000001,477.313079834
0.775,464.588439941
0.8250000000000001,448.803100586
0.8750000000000001,429.339660645
0.925,405.403686523
0.9750000000000001,373.792816162


==> data/Couette-01-1e-4-ExpInt.csv <==
x,T
0.025,373.955657959
0.07500000000000001,405.240264893
0.125,429.24005127
0.17500000000000002,448.66317749
0.225,464.546722412
0.275,477.154663086
0.32500000000000007,487.222442627
0.37500000000000006,494.48916626
0.42500000000000004,499.200256348
0.47500000000000003,501.738098145
0.525,501.908660889
0.5750000000000001,499.528106689
0.6250000000000001,494.692993164
0.675,487.307800293
0.7250000000000001,477.550567627
0.775,464.67199707
0.8250000000000001,448.835235596
0.8750000000000001,429.393127441
0.925,405.32598877
0.9750000000000001,373.958007812


==> data/Couette-01-1e-4-USP.csv <==
x,T
0.025,375.817932129
0.07500000000000001,409.240386963
0.125,433.789245605
0.17500000000000002,453.438262939
0.225,469.081176758
0.275,481.501281738
0.32500000000000007,491.327331543
0.37500000000000006,498.56829834
0.42500000000000004,503.184020996
0.47500000000000003,505.572509766
0.525,505.672912598
0.5750000000000001,503.273132324
0.6250000000000001,498.484985352
0.675,491.241394043
0.7250000000000001,481.575897217
0.775,468.895568848
0.8250000000000001,453.146881104
0.8750000000000001,433.861602783
0.925,409.363037109
0.9750000000000001,376.041412354


==> data/Couette-01-8e-4-CN-S.csv <==
x,T,dt_tau
0.025,394.560394287,2.45166063309
0.07500000000000001,417.659729004,2.38098073006
0.125,441.309814453,2.29263901711
0.17500000000000002,462.669830322,2.21088957787
0.225,480.245910645,2.14018774033
0.275,493.046813965,2.08605623245
0.32500000000000007,502.207794189,2.05145478249
0.37500000000000006,508.509643555,2.02663850784
0.42500000000000004,512.46862793,2.01186203957
0.47500000000000003,514.96105957,2.0082616806
0.525,514.708618164,2.00776028633
0.5750000000000001,513.000976562,2.01364636421
0.6250000000000001,509.100402832,2.02595567703
0.675,502.621520996,2.05050301552
0.7250000000000001,492.905822754,2.08740854263
0.775,480.420715332,2.13986873627
0.8250000000000001,463.114135742,2.20973277092
0.8750000000000001,441.792938232,2.29371237755
0.925,417.404602051,2.37973022461
0.9750000000000001,394.618560791,2.44988894463


==> data/Couette-01-8e-4-CN.csv <==
x,T
0.025,394.806335449
0.07500000000000001,417.214569092
0.125,440.630493164
0.17500000000000002,461.487792969
0.225,477.786132812
0.275,490.101501465
0.32500000000000007,498.437316895
0.37500000000000006,503.757873535
0.42500000000000004,507.701324463
0.47500000000000003,509.534545898
0.525,509.695159912
0.5750000000000001,507.495361328
0.6250000000000001,504.04675293
0.675,498.339599609
0.7250000000000001,490.028503418
0.775,477.971313477
0.8250000000000001,461.622253418
0.8750000000000001,440.605194092
0.925,417.413696289
0.9750000000000001,395.055175781


==> data/Couette-01-8e-4-ExpInt.csv <==
x,T
0.025,408.074645996
0.07500000000000001,430.298248291
0.125,453.499847412
0.17500000000000002,474.434997559
0.225,491.684570312
0.275,504.48928833
0.32500000000000007,513.24029541
0.37500000000000006,519.951965332
0.42500000000000004,523.350769043
0.47500000000000003,525.615661621
0.525,525.505615234
0.5750000000000001,523.878662109
0.6250000000000001,519.936340332
0.675,513.323791504
0.7250000000000001,504.430358887
0.775,491.789154053
0.8250000000000001,474.824523926
0.8750000000000001,454.011871338
0.925,430.409851074
0.9750000000000001,408.045410156


==> data/Couette-01-8e-4-USP.csv <==
x,T
0.025,395.077819824
0.07500000000000001,417.373199463
0.125,440.906860352
0.17500000000000002,461.875518799
0.225,478.640319824
0.275,490.980773926
0.32500000000000007,499.690765381
0.37500000000000006,505.848754883
0.42500000000000004,509.958831787
0.47500000000000003,511.540802002
0.525,511.270843506
0.5750000000000001,509.685577393
0.6250000000000001,506.178894043
0.675,499.786468506
0.7250000000000001,491.207366943
0.775,478.455169678
0.8250000000000001,461.694152832
0.8750000000000001,441.183563232
0.925,417.171508789
0.9750000000000001,395.078887939


==> data/Couette-01-L2-CN-S.csv <==
time_step,L2_norm
0.0002,2.2081894202002146
0.0004,12.324427161892356
0.0008,47.98016437016794


==> data/Couette-01-L2-CN.csv <==
time_step,L2_norm
0.0002,3.920325380644658
0.0004,14.83468102756634
0.0008,57.15713622268786


==> data/Couette-01-L2-ED.csv <==
time_step,L2_norm
0.0002,7.936891168574236
0.0004,33.355670501093385
0.0008,119.25124682776406


==> data/Couette-01-L2-ExpInt.csv <==
time_step,L2_norm
8.0e-5,1.0260846264109043
0.0001,1.236891463501716
0.0002,7.936891168574236
0.0004,33.355670501093385
0.0008,119.25124682776406


==> data/Couette-01-L2-SP.csv <==
time_step,L2_norm
4.0e-5,11.008532753029414
8.0e-5,20.7765331305272
0.0001,26.125755451331543
0.0002,49.07646297604472
0.0004,84.74228553555328

==> data/Couette-01-L2-USP.csv <==
time_step,L2_norm
0.0002,2.3263519298394466
0.0004,9.522886372567417
0.0008,42.054393941272174


==> data/DSMC.csv <==
"Points:0","Points:1","Points:2","Spec001_SimPartPerIter","Total_ForcePerArea:0","Total_ForcePerArea:1","Total_ForcePerArea:2","Total_HeatFlux","Total_SimPartPerIter","arc_length","iBC"
-1.00000e-02,0.00000e+00,0.00000e+00,1.67924e+01,4.96089e+02,-8.74946e+00,0.00000e+00,6.75333e+04,1.67924e+01,0.00000e+00,3.00000e+00
-9.99229e-03,3.92598e-04,0.00000e+00,1.67568e+01,4.94934e+02,-1.69993e+01,0.00000e+00,6.74814e+04,1.67568e+01,3.92674e-04,3.00000e+00
-9.96917e-03,7.84591e-04,0.00000e+00,1.66851e+01,4.92408e+02,-3.36496e+01,0.00000e+00,6.74463e+04,1.66851e+01,7.85348e-04,3.00000e+00
-9.93068e-03,1.17537e-03,0.00000e+00,1.65925e+01,4.88174e+02,-5.00625e+01,0.00000e+00,6.70546e+04,1.65925e+01,1.17802e-03,3.00000e+00
-9.87688e-03,1.56434e-03,0.00000e+00,1.63883e+01,4.80116e+02,-6.53160e+01,0.00000e+00,6.59237e+04,1.63883e+01,1.57070e-03,3.00000e+00
-9.80785e-03,1.95090e-03,0.00000e+00,1.61472e+01,4.70715e+02,-8.03541e+01,0.00000e+00,6.49362e+04,1.61472e+01,1.96337e-03,3.00000e+00
-9.72370e-03,2.33445e-03,0.00000e+00,1.59040e+01,4.60872e+02,-9.49690e+01,0.00000e+00,6.43782e+04,1.59040e+01,2.35604e-03,3.00000e+00
-9.62455e-03,2.71440e-03,0.00000e+00,1.55997e+01,4.48789e+02,-1.08819e+02,0.00000e+00,6.34491e+04,1.55997e+01,2.74872e-03,3.00000e+00
-9.51057e-03,3.09017e-03,0.00000e+00,1.52774e+01,4.35597e+02,-1.21335e+02,0.00000e+00,6.21427e+04,1.52774e+01,3.14139e-03,3.00000e+00
-9.38191e-03,3.46117e-03,0.00000e+00,1.49098e+01,4.21092e+02,-1.32147e+02,0.00000e+00,6.05838e+04,1.49098e+01,3.53406e-03,3.00000e+00
-9.23880e-03,3.82683e-03,0.00000e+00,1.45083e+01,4.05472e+02,-1.42226e+02,0.00000e+00,5.91701e+04,1.45083e+01,3.92674e-03,3.00000e+00
-9.08143e-03,4.18660e-03,0.00000e+00,1.40553e+01,3.88265e+02,-1.50981e+02,0.00000e+00,5.75714e+04,1.40553e+01,4.31941e-03,3.00000e+00
-8.91007e-03,4.53991e-03,0.00000e+00,1.35573e+01,3.69665e+02,-1.58238e+02,0.00000e+00,5.57297e+04,1.35573e+01,4.71209e-03,3.00000e+00
-8.72496e-03,4.88621e-03,0.00000e+00,1.30790e+01,3.51590e+02,-1.64449e+02,0.00000e+00,5.42195e+04,1.30790e+01,5.10476e-03,3.00000e+00
-8.52640e-03,5.22499e-03,0.00000e+00,1.25731e+01,3.33030e+02,-1.69199e+02,0.00000e+00,5.24076e+04,1.25731e+01,5.49743e-03,3.00000e+00
-8.31470e-03,5.55570e-03,0.00000e+00,1.20503e+01,3.13902e+02,-1.72844e+02,0.00000e+00,5.04856e+04,1.20503e+01,5.89011e-03,3.00000e+00
-8.09017e-03,5.87785e-03,0.00000e+00,1.15267e+01,2.94808e+02,-1.75386e+02,0.00000e+00,4.86305e+04,1.15267e+01,6.28278e-03,3.00000e+00
-7.85317e-03,6.19094e-03,0.00000e+00,1.09655e+01,2.75285e+02,-1.76052e+02,0.00000e+00,4.65170e+04,1.09655e+01,6.67546e-03,3.00000e+00
-7.60406e-03,6.49448e-03,0.00000e+00,1.03916e+01,2.55815e+02,-1.75332e+02,0.00000e+00,4.43971e+04,1.03916e+01,7.06813e-03,3.00000e+00
-7.34323e-03,6.78801e-03,0.00000e+00,9.85345e+00,2.37316e+02,-1.74026e+02,0.00000e+00,4.25093e+04,9.85345e+00,7.46080e-03,3.00000e+00
-7.07107e-03,7.07107e-03,0.00000e+00,9.33718e+00,2.19501e+02,-1.72162e+02,0.00000e+00,4.06222e+04,9.33718e+00,7.85348e-03,3.00000e+00
-6.78801e-03,7.34323e-03,0.00000e+00,8.78515e+00,2.01537e+02,-1.68756e+02,0.00000e+00,3.84716e+04,8.78515e+00,8.24615e-03,3.00000e+00
-6.49448e-03,7.60406e-03,0.00000e+00,8.25603e+00,1.84946e+02,-1.64548e+02,0.00000e+00,3.65555e+04,8.25603e+00,8.63882e-03,3.00000e+00
-6.19094e-03,7.85317e-03,0.00000e+00,7.74965e+00,1.69112e+02,-1.59760e+02,0.00000e+00,3.47492e+04,7.74965e+00,9.03150e-03,3.00000e+00
-5.87785e-03,8.09017e-03,0.00000e+00,7.22820e+00,1.53338e+02,-1.54019e+02,0.00000e+00,3.27255e+04,7.22820e+00,9.42417e-03,3.00000e+00
-5.55570e-03,8.31470e-03,0.00000e+00,6.73152e+00,1.38697e+02,-1.47954e+02,0.00000e+00,3.07316e+04,6.73152e+00,9.81685e-03,3.00000e+00
-5.22499e-03,8.52640e-03,0.00000e+00,6.26390e+00,1.24864e+02,-1.41559e+02,0.00000e+00,2.87624e+04,6.26390e+00,1.02095e-02,3.00000e+00
-4.88621e-03,8.72496e-03,0.00000e+00,5.80592e+00,1.11768e+02,-1.34671e+02,0.00000e+00,2.69086e+04,5.80592e+00,1.06022e-02,3.00000e+00
-4.53991e-03,8.91007e-03,0.00000e+00,5.37472e+00,9.99782e+01,-1.27957e+02,0.00000e+00,2.52082e+04,5.37472e+00,1.09949e-02,3.00000e+00
-4.18660e-03,9.08143e-03,0.00000e+00,4.96678e+00,8.90898e+01,-1.21169e+02,0.00000e+00,2.35107e+04,4.96678e+00,1.13875e-02,3.00000e+00
-3.82683e-03,9.23880e-03,0.00000e+00,4.57617e+00,7.88706e+01,-1.14079e+02,0.00000e+00,2.19366e+04,4.57617e+00,1.17802e-02,3.00000e+00
-3.46117e-03,9.38191e-03,0.00000e+00,4.20862e+00,6.97362e+01,-1.07065e+02,0.00000e+00,2.03354e+04,4.20862e+00,1.21729e-02,3.00000e+00
-3.09017e-03,9.51057e-03,0.00000e+00,3.84858e+00,6.11925e+01,-9.98100e+01,0.00000e+00,1.86875e+04,3.84858e+00,1.25656e-02,3.00000e+00
-2.71440e-03,9.62455e-03,0.00000e+00,3.50428e+00,5.32277e+01,-9.24543e+01,0.00000e+00,1.72275e+04,3.50428e+00,1.29582e-02,3.00000e+00
-2.33445e-03,9.72370e-03,0.00000e+00,3.18540e+00,4.62301e+01,-8.55011e+01,0.00000e+00,1.58974e+04,3.18540e+00,1.33509e-02,3.00000e+00
-1.95090e-03,9.80785e-03,0.00000e+00,2.88725e+00,4.01578e+01,-7.87821e+01,0.00000e+00,1.45845e+04,2.88725e+00,1.37436e-02,3.00000e+00
-1.56434e-03,9.87688e-03,0.00000e+00,2.59042e+00,3.46106e+01,-7.16831e+01,0.00000e+00,1.32717e+04,2.59042e+00,1.41363e-02,3.00000e+00
-1.17537e-03,9.93068e-03,0.00000e+00,2.29662e+00,2.96451e+01,-6.44488e+01,0.00000e+00,1.20747e+04,2.29662e+00,1.45289e-02,3.00000e+00
-7.84591e-04,9.96917e-03,0.00000e+00,1.99890e+00,2.56215e+01,-5.68898e+01,0.00000e+00,1.09682e+04,1.99890e+00,1.49216e-02,3.00000e+00
-3.92598e-04,9.99229e-03,0.00000e+00,1.64023e+00,2.28869e+01,-4.73658e+01,0.00000e+00,9.90504e+03,1.64023e+00,1.53143e-02,3.00000e+00
0.00000e+00,1.00000e-02,0.00000e+00,1.43633e+00,2.18779e+01,-4.18525e+01,0.00000e+00,9.35778e+03,1.43633e+00,1.57070e-02,3.00000e+00


==> data/EXP_1E-7.csv <==
"Points:0","Points:1","Points:2","Spec001_SimPartPerIter","Total_ForcePerArea:0","Total_ForcePerArea:1","Total_ForcePerArea:2","Total_HeatFlux","Total_SimPartPerIter","arc_length","iBC"
-1.00000e-02,0.00000e+00,0.00000e+00,1.69332e+02,4.98758e+02,-8.81864e+00,0.00000e+00,6.89418e+04,1.69332e+02,0.00000e+00,3.00000e+00
-9.99229e-03,3.92598e-04,0.00000e+00,1.68562e+02,4.96029e+02,-1.69460e+01,0.00000e+00,6.87159e+04,1.68562e+02,3.92674e-04,3.00000e+00
-9.96917e-03,7.84591e-04,0.00000e+00,1.67424e+02,4.91528e+02,-3.32785e+01,0.00000e+00,6.85025e+04,1.67424e+02,7.85348e-04,3.00000e+00
-9.93068e-03,1.17537e-03,0.00000e+00,1.66401e+02,4.86735e+02,-4.95145e+01,0.00000e+00,6.80763e+04,1.66401e+02,1.17802e-03,3.00000e+00
-9.87688e-03,1.56434e-03,0.00000e+00,1.64913e+02,4.80381e+02,-6.52308e+01,0.00000e+00,6.73033e+04,1.64913e+02,1.57070e-03,3.00000e+00
-9.80785e-03,1.95090e-03,0.00000e+00,1.62953e+02,4.72394e+02,-8.03492e+01,0.00000e+00,6.67754e+04,1.62953e+02,1.96337e-03,3.00000e+00
-9.72370e-03,2.33445e-03,0.00000e+00,1.60586e+02,4.62166e+02,-9.45613e+01,0.00000e+00,6.57801e+04,1.60586e+02,2.35604e-03,3.00000e+00
-9.62455e-03,2.71440e-03,0.00000e+00,1.57705e+02,4.50133e+02,-1.07740e+02,0.00000e+00,6.44504e+04,1.57705e+02,2.74872e-03,3.00000e+00
-9.51057e-03,3.09017e-03,0.00000e+00,1.54443e+02,4.37009e+02,-1.20160e+02,0.00000e+00,6.30924e+04,1.54443e+02,3.14139e-03,3.00000e+00
-9.38191e-03,3.46117e-03,0.00000e+00,1.50847e+02,4.22602e+02,-1.31407e+02,0.00000e+00,6.17849e+04,1.50847e+02,3.53406e-03,3.00000e+00
-9.23880e-03,3.82683e-03,0.00000e+00,1.46721e+02,4.06656e+02,-1.41518e+02,0.00000e+00,6.03946e+04,1.46721e+02,3.92674e-03,3.00000e+00
-9.08143e-03,4.18660e-03,0.00000e+00,1.42430e+02,3.90193e+02,-1.50457e+02,0.00000e+00,5.86589e+04,1.42430e+02,4.31941e-03,3.00000e+00
-8.91007e-03,4.53991e-03,0.00000e+00,1.37836e+02,3.72503e+02,-1.57555e+02,0.00000e+00,5.67934e+04,1.37836e+02,4.71209e-03,3.00000e+00
-8.72496e-03,4.88621e-03,0.00000e+00,1.32855e+02,3.53677e+02,-1.63593e+02,0.00000e+00,5.48073e+04,1.32855e+02,5.10476e-03,3.00000e+00
-8.52640e-03,5.22499e-03,0.00000e+00,1.27803e+02,3.35059e+02,-1.68711e+02,0.00000e+00,5.30311e+04,1.27803e+02,5.49743e-03,3.00000e+00
-8.31470e-03,5.55570e-03,0.00000e+00,1.22520e+02,3.16180e+02,-1.71967e+02,0.00000e+00,5.13230e+04,1.22520e+02,5.89011e-03,3.00000e+00
-8.09017e-03,5.87785e-03,0.00000e+00,1.16954e+02,2.96692e+02,-1.74008e+02,0.00000e+00,4.93911e+04,1.16954e+02,6.28278e-03,3.00000e+00
-7.85317e-03,6.19094e-03,0.00000e+00,1.11448e+02,2.77317e+02,-1.75104e+02,0.00000e+00,4.73012e+04,1.11448e+02,6.67546e-03,3.00000e+00
-7.60406e-03,6.49448e-03,0.00000e+00,1.05956e+02,2.58336e+02,-1.74873e+02,0.00000e+00,4.52355e+04,1.05956e+02,7.06813e-03,3.00000e+00
-7.34323e-03,6.78801e-03,0.00000e+00,1.00290e+02,2.39527e+02,-1.73392e+02,0.00000e+00,4.32402e+04,1.00290e+02,7.46080e-03,3.00000e+00
-7.07107e-03,7.07107e-03,0.00000e+00,9.48143e+01,2.21347e+02,-1.71181e+02,0.00000e+00,4.11612e+04,9.48143e+01,7.85348e-03,3.00000e+00
-6.78801e-03,7.34323e-03,0.00000e+00,8.92862e+01,2.03702e+02,-1.67858e+02,0.00000e+00,3.92655e+04,8.92862e+01,8.24615e-03,3.00000e+00
-6.49448e-03,7.60406e-03,0.00000e+00,8.37581e+01,1.86273e+02,-1.63648e+02,0.00000e+00,3.72050e+04,8.37581e+01,8.63882e-03,3.00000e+00
-6.19094e-03,7.85317e-03,0.00000e+00,7.85340e+01,1.69839e+02,-1.59043e+02,0.00000e+00,3.51183e+04,7.85340e+01,9.03150e-03,3.00000e+00
-5.87785e-03,8.09017e-03,0.00000e+00,7.34242e+01,1.54613e+02,-1.53718e+02,0.00000e+00,3.33676e+04,7.34242e+01,9.42417e-03,3.00000e+00
-5.55570e-03,8.31470e-03,0.00000e+00,6.84073e+01,1.40151e+02,-1.47804e+02,0.00000e+00,3.14316e+04,6.84073e+01,9.81685e-03,3.00000e+00
-5.22499e-03,8.52640e-03,0.00000e+00,6.34583e+01,1.26191e+02,-1.41297e+02,0.00000e+00,2.95285e+04,6.34583e+01,1.02095e-02,3.00000e+00
-4.88621e-03,8.72496e-03,0.00000e+00,5.89460e+01,1.13231e+02,-1.34854e+02,0.00000e+00,2.77919e+04,5.89460e+01,1.06022e-02,3.00000e+00
-4.53991e-03,8.91007e-03,0.00000e+00,5.46354e+01,1.01451e+02,-1.28288e+02,0.00000e+00,2.61398e+04,5.46354e+01,1.09949e-02,3.00000e+00
-4.18660e-03,9.08143e-03,0.00000e+00,5.03531e+01,9.03564e+01,-1.21175e+02,0.00000e+00,2.43695e+04,5.03531e+01,1.13875e-02,3.00000e+00
-3.82683e-03,9.23880e-03,0.00000e+00,4.64043e+01,8.01678e+01,-1.14095e+02,0.00000e+00,2.26553e+04,4.64043e+01,1.17802e-02,3.00000e+00
-3.46117e-03,9.38191e-03,0.00000e+00,4.26656e+01,7.07961e+01,-1.07138e+02,0.00000e+00,2.10577e+04,4.26656e+01,1.21729e-02,3.00000e+00
-3.09017e-03,9.51057e-03,0.00000e+00,3.89946e+01,6.19994e+01,-9.99582e+01,0.00000e+00,1.94446e+04,3.89946e+01,1.25656e-02,3.00000e+00
-2.71440e-03,9.62455e-03,0.00000e+00,3.55358e+01,5.42941e+01,-9.27508e+01,0.00000e+00,1.80128e+04,3.55358e+01,1.29582e-02,3.00000e+00
-2.33445e-03,9.72370e-03,0.00000e+00,3.23975e+01,4.75342e+01,-8.60218e+01,0.00000e+00,1.66274e+04,3.23975e+01,1.33509e-02,3.00000e+00
-1.95090e-03,9.80785e-03,0.00000e+00,2.94502e+01,4.11111e+01,-7.95653e+01,0.00000e+00,1.51977e+04,2.94502e+01,1.37436e-02,3.00000e+00
-1.56434e-03,9.87688e-03,0.00000e+00,2.65400e+01,3.54713e+01,-7.27123e+01,0.00000e+00,1.38920e+04,2.65400e+01,1.41363e-02,3.00000e+00
-1.17537e-03,9.93068e-03,0.00000e+00,2.35642e+01,3.07542e+01,-6.54050e+01,0.00000e+00,1.26703e+04,2.35642e+01,1.45289e-02,3.00000e+00
-7.84591e-04,9.96917e-03,0.00000e+00,2.03726e+01,2.65658e+01,-5.73138e+01,0.00000e+00,1.13746e+04,2.03726e+01,1.49216e-02,3.00000e+00
-3.92598e-04,9.99229e-03,0.00000e+00,1.68595e+01,2.34464e+01,-4.81078e+01,0.00000e+00,1.01568e+04,1.68595e+01,1.53143e-02,3.00000e+00
0.00000e+00,1.00000e-02,0.00000e+00,1.50248e+01,2.22906e+01,-4.32659e+01,0.00000e+00,9.63029e+03,1.50248e+01,1.57070e-02,3.00000e+00


==> data/EXP_2E-7.csv <==
"Points:0","Points:1","Points:2","Spec001_SimPartPerIter","Total_ForcePerArea:0","Total_ForcePerArea:1","Total_ForcePerArea:2","Total_HeatFlux","Total_SimPartPerIter","arc_length","iBC"
-1.00000e-02,0.00000e+00,0.00000e+00,3.35978e+02,4.99288e+02,-8.30087e+00,0.00000e+00,7.24956e+04,3.35978e+02,0.00000e+00,3.00000e+00
-9.99229e-03,3.92598e-04,0.00000e+00,3.34307e+02,4.96151e+02,-1.66365e+01,0.00000e+00,7.19779e+04,3.34307e+02,3.92674e-04,3.00000e+00
-9.96917e-03,7.84591e-04,0.00000e+00,3.32167e+02,4.91852e+02,-3.28910e+01,0.00000e+00,7.13423e+04,3.32167e+02,7.85348e-04,3.00000e+00
-9.93068e-03,1.17537e-03,0.00000e+00,3.30425e+02,4.87609e+02,-4.84629e+01,0.00000e+00,7.08296e+04,3.30425e+02,1.17802e-03,3.00000e+00
-9.87688e-03,1.56434e-03,0.00000e+00,3.27232e+02,4.80774e+02,-6.39790e+01,0.00000e+00,7.00897e+04,3.27232e+02,1.57070e-03,3.00000e+00
-9.80785e-03,1.95090e-03,0.00000e+00,3.23060e+02,4.72373e+02,-7.90527e+01,0.00000e+00,6.92492e+04,3.23060e+02,1.96337e-03,3.00000e+00
-9.72370e-03,2.33445e-03,0.00000e+00,3.18375e+02,4.62132e+02,-9.31026e+01,0.00000e+00,6.82184e+04,3.18375e+02,2.35604e-03,3.00000e+00
-9.62455e-03,2.71440e-03,0.00000e+00,3.12796e+02,4.50270e+02,-1.06395e+02,0.00000e+00,6.68601e+04,3.12796e+02,2.74872e-03,3.00000e+00
-9.51057e-03,3.09017e-03,0.00000e+00,3.06462e+02,4.37477e+02,-1.18767e+02,0.00000e+00,6.53678e+04,3.06462e+02,3.14139e-03,3.00000e+00
-9.38191e-03,3.46117e-03,0.00000e+00,2.99689e+02,4.23737e+02,-1.29943e+02,0.00000e+00,6.40393e+04,2.99689e+02,3.53406e-03,3.00000e+00
-9.23880e-03,3.82683e-03,0.00000e+00,2.91646e+02,4.07824e+02,-1.39717e+02,0.00000e+00,6.23056e+04,2.91646e+02,3.92674e-03,3.00000e+00
-9.08143e-03,4.18660e-03,0.00000e+00,2.82895e+02,3.90621e+02,-1.48440e+02,0.00000e+00,6.02286e+04,2.82895e+02,4.31941e-03,3.00000e+00
-8.91007e-03,4.53991e-03,0.00000e+00,2.73940e+02,3.73029e+02,-1.56107e+02,0.00000e+00,5.83356e+04,2.73940e+02,4.71209e-03,3.00000e+00
-8.72496e-03,4.88621e-03,0.00000e+00,2.63781e+02,3.53935e+02,-1.62085e+02,0.00000e+00,5.61932e+04,2.63781e+02,5.10476e-03,3.00000e+00
-8.52640e-03,5.22499e-03,0.00000e+00,2.53759e+02,3.35480e+02,-1.66991e+02,0.00000e+00,5.41280e+04,2.53759e+02,5.49743e-03,3.00000e+00
-8.31470e-03,5.55570e-03,0.00000e+00,2.43962e+02,3.17044e+02,-1.70836e+02,0.00000e+00,5.21721e+04,2.43962e+02,5.89011e-03,3.00000e+00
-8.09017e-03,5.87785e-03,0.00000e+00,2.33340e+02,2.97722e+02,-1.73127e+02,0.00000e+00,5.01163e+04,2.33340e+02,6.28278e-03,3.00000e+00
-7.85317e-03,6.19094e-03,0.00000e+00,2.22285e+02,2.78577e+02,-1.73972e+02,0.00000e+00,4.80349e+04,2.22285e+02,6.67546e-03,3.00000e+00
-7.60406e-03,6.49448e-03,0.00000e+00,2.11130e+02,2.59318e+02,-1.73813e+02,0.00000e+00,4.58252e+04,2.11130e+02,7.06813e-03,3.00000e+00
-7.34323e-03,6.78801e-03,0.00000e+00,2.00194e+02,2.40530e+02,-1.72782e+02,0.00000e+00,4.37417e+04,2.00194e+02,7.46080e-03,3.00000e+00
-7.07107e-03,7.07107e-03,0.00000e+00,1.89302e+02,2.22203e+02,-1.70707e+02,0.00000e+00,4.15356e+04,1.89302e+02,7.85348e-03,3.00000e+00
-6.78801e-03,7.34323e-03,0.00000e+00,1.78513e+02,2.04456e+02,-1.67561e+02,0.00000e+00,3.93917e+04,1.78513e+02,8.24615e-03,3.00000e+00
-6.49448e-03,7.60406e-03,0.00000e+00,1.67875e+02,1.87451e+02,-1.63732e+02,0.00000e+00,3.73994e+04,1.67875e+02,8.63882e-03,3.00000e+00
-6.19094e-03,7.85317e-03,0.00000e+00,1.57388e+02,1.71141e+02,-1.59146e+02,0.00000e+00,3.53432e+04,1.57388e+02,9.03150e-03,3.00000e+00
-5.87785e-03,8.09017e-03,0.00000e+00,1.47140e+02,1.55537e+02,-1.53863e+02,0.00000e+00,3.32790e+04,1.47140e+02,9.42417e-03,3.00000e+00
-5.55570e-03,8.31470e-03,0.00000e+00,1.37207e+02,1.40994e+02,-1.48202e+02,0.00000e+00,3.14016e+04,1.37207e+02,9.81685e-03,3.00000e+00
-5.22499e-03,8.52640e-03,0.00000e+00,1.27499e+02,1.27061e+02,-1.41611e+02,0.00000e+00,2.94738e+04,1.27499e+02,1.02095e-02,3.00000e+00
-4.88621e-03,8.72496e-03,0.00000e+00,1.18296e+02,1.14074e+02,-1.34998e+02,0.00000e+00,2.76110e+04,1.18296e+02,1.06022e-02,3.00000e+00
-4.53991e-03,8.91007e-03,0.00000e+00,1.09558e+02,1.01997e+02,-1.28442e+02,0.00000e+00,2.58585e+04,1.09558e+02,1.09949e-02,3.00000e+00
-4.18660e-03,9.08143e-03,0.00000e+00,1.01191e+02,9.05934e+01,-1.21477e+02,0.00000e+00,2.40056e+04,1.01191e+02,1.13875e-02,3.00000e+00
-3.82683e-03,9.23880e-03,0.00000e+00,9.33050e+01,8.04057e+01,-1.14605e+02,0.00000e+00,2.23571e+04,9.33050e+01,1.17802e-02,3.00000e+00
-3.46117e-03,9.38191e-03,0.00000e+00,8.57056e+01,7.10728e+01,-1.07599e+02,0.00000e+00,2.08078e+04,8.57056e+01,1.21729e-02,3.00000e+00
-3.09017e-03,9.51057e-03,0.00000e+00,7.83692e+01,6.23939e+01,-1.00232e+02,0.00000e+00,1.91849e+04,7.83692e+01,1.25656e-02,3.00000e+00
-2.71440e-03,9.62455e-03,0.00000e+00,7.13996e+01,5.44754e+01,-9.30280e+01,0.00000e+00,1.77062e+04,7.13996e+01,1.29582e-02,3.00000e+00
-2.33445e-03,9.72370e-03,0.00000e+00,6.49716e+01,4.75622e+01,-8.62885e+01,0.00000e+00,1.64225e+04,6.49716e+01,1.33509e-02,3.00000e+00
-1.95090e-03,9.80785e-03,0.00000e+00,5.89660e+01,4.13500e+01,-7.95996e+01,0.00000e+00,1.51244e+04,5.89660e+01,1.37436e-02,3.00000e+00
-1.56434e-03,9.87688e-03,0.00000e+00,5.31186e+01,3.55821e+01,-7.26592e+01,0.00000e+00,1.37537e+04,5.31186e+01,1.41363e-02,3.00000e+00
-1.17537e-03,9.93068e-03,0.00000e+00,4.72190e+01,3.05977e+01,-6.54875e+01,0.00000e+00,1.24458e+04,4.72190e+01,1.45289e-02,3.00000e+00
-7.84591e-04,9.96917e-03,0.00000e+00,4.09062e+01,2.65274e+01,-5.75669e+01,0.00000e+00,1.12330e+04,4.09062e+01,1.49216e-02,3.00000e+00
-3.92598e-04,9.99229e-03,0.00000e+00,3.37822e+01,2.34569e+01,-4.82485e+01,0.00000e+00,1.00377e+04,3.37822e+01,1.53143e-02,3.00000e+00
0.00000e+00,1.00000e-02,0.00000e+00,2.99544e+01,2.21725e+01,-4.32004e+01,0.00000e+00,9.45473e+03,2.99544e+01,1.57070e-02,3.00000e+00


==> data/EXP_4E-7.csv <==
"Points:0","Points:1","Points:2","Spec001_SimPartPerIter","Total_ForcePerArea:0","Total_ForcePerArea:1","Total_ForcePerArea:2","Total_HeatFlux","Total_SimPartPerIter","arc_length","iBC"
-1.00000e-02,0.00000e+00,0.00000e+00,6.55050e+02,4.97420e+02,-8.22239e+00,0.00000e+00,8.14660e+04,6.55050e+02,0.00000e+00,3.00000e+00
-9.99229e-03,3.92598e-04,0.00000e+00,6.54636e+02,4.96279e+02,-1.58470e+01,0.00000e+00,8.11659e+04,6.54636e+02,3.92674e-04,3.00000e+00
-9.96917e-03,7.84591e-04,0.00000e+00,6.51705e+02,4.93076e+02,-3.14100e+01,0.00000e+00,8.07167e+04,6.51705e+02,7.85348e-04,3.00000e+00
-9.93068e-03,1.17537e-03,0.00000e+00,6.46854e+02,4.87990e+02,-4.67967e+01,0.00000e+00,8.00996e+04,6.46854e+02,1.17802e-03,3.00000e+00
-9.87688e-03,1.56434e-03,0.00000e+00,6.40712e+02,4.81157e+02,-6.15024e+01,0.00000e+00,7.89299e+04,6.40712e+02,1.57070e-03,3.00000e+00
-9.80785e-03,1.95090e-03,0.00000e+00,6.33386e+02,4.73333e+02,-7.57751e+01,0.00000e+00,7.78114e+04,6.33386e+02,1.96337e-03,3.00000e+00
-9.72370e-03,2.33445e-03,0.00000e+00,6.23811e+02,4.63341e+02,-8.94550e+01,0.00000e+00,7.63959e+04,6.23811e+02,2.35604e-03,3.00000e+00
-9.62455e-03,2.71440e-03,0.00000e+00,6.12506e+02,4.51530e+02,-1.02588e+02,0.00000e+00,7.45513e+04,6.12506e+02,2.74872e-03,3.00000e+00
-9.51057e-03,3.09017e-03,0.00000e+00,6.00912e+02,4.38757e+02,-1.14608e+02,0.00000e+00,7.27407e+04,6.00912e+02,3.14139e-03,3.00000e+00
-9.38191e-03,3.46117e-03,0.00000e+00,5.87862e+02,4.25172e+02,-1.25744e+02,0.00000e+00,7.11414e+04,5.87862e+02,3.53406e-03,3.00000e+00
-9.23880e-03,3.82683e-03,0.00000e+00,5.73296e+02,4.10451e+02,-1.35497e+02,0.00000e+00,6.92622e+04,5.73296e+02,3.92674e-03,3.00000e+00
-9.08143e-03,4.18660e-03,0.00000e+00,5.56802e+02,3.93755e+02,-1.43939e+02,0.00000e+00,6.67230e+04,5.56802e+02,4.31941e-03,3.00000e+00
-8.91007e-03,4.53991e-03,0.00000e+00,5.38921e+02,3.76020e+02,-1.51700e+02,0.00000e+00,6.40955e+04,5.38921e+02,4.71209e-03,3.00000e+00
-8.72496e-03,4.88621e-03,0.00000e+00,5.20885e+02,3.58168e+02,-1.57991e+02,0.00000e+00,6.16380e+04,5.20885e+02,5.10476e-03,3.00000e+00
-8.52640e-03,5.22499e-03,0.00000e+00,5.01815e+02,3.39808e+02,-1.62941e+02,0.00000e+00,5.92439e+04,5.01815e+02,5.49743e-03,3.00000e+00
-8.31470e-03,5.55570e-03,0.00000e+00,4.81726e+02,3.20645e+02,-1.66989e+02,0.00000e+00,5.66681e+04,4.81726e+02,5.89011e-03,3.00000e+00
-8.09017e-03,5.87785e-03,0.00000e+00,4.61435e+02,3.01517e+02,-1.69809e+02,0.00000e+00,5.39046e+04,4.61435e+02,6.28278e-03,3.00000e+00
-7.85317e-03,6.19094e-03,0.00000e+00,4.41012e+02,2.82432e+02,-1.71381e+02,0.00000e+00,5.11072e+04,4.41012e+02,6.67546e-03,3.00000e+00
-7.60406e-03,6.49448e-03,0.00000e+00,4.20516e+02,2.63506e+02,-1.71699e+02,0.00000e+00,4.84693e+04,4.20516e+02,7.06813e-03,3.00000e+00
-7.34323e-03,6.78801e-03,0.00000e+00,3.99158e+02,2.44546e+02,-1.70730e+02,0.00000e+00,4.58044e+04,3.99158e+02,7.46080e-03,3.00000e+00
-7.07107e-03,7.07107e-03,0.00000e+00,3.77742e+02,2.26080e+02,-1.68941e+02,0.00000e+00,4.32461e+04,3.77742e+02,7.85348e-03,3.00000e+00
-6.78801e-03,7.34323e-03,0.00000e+00,3.56380e+02,2.08401e+02,-1.66237e+02,0.00000e+00,4.08452e+04,3.56380e+02,8.24615e-03,3.00000e+00
-6.49448e-03,7.60406e-03,0.00000e+00,3.35270e+02,1.91093e+02,-1.62551e+02,0.00000e+00,3.86127e+04,3.35270e+02,8.63882e-03,3.00000e+00
-6.19094e-03,7.85317e-03,0.00000e+00,3.14573e+02,1.74085e+02,-1.58062e+02,0.00000e+00,3.61451e+04,3.14573e+02,9.03150e-03,3.00000e+00
-5.87785e-03,8.09017e-03,0.00000e+00,2.94448e+02,1.57883e+02,-1.53033e+02,0.00000e+00,3.35691e+04,2.94448e+02,9.42417e-03,3.00000e+00
-5.55570e-03,8.31470e-03,0.00000e+00,2.74989e+02,1.42939e+02,-1.47632e+02,0.00000e+00,3.15338e+04,2.74989e+02,9.81685e-03,3.00000e+00
-5.22499e-03,8.52640e-03,0.00000e+00,2.55824e+02,1.28968e+02,-1.41752e+02,0.00000e+00,2.95609e+04,2.55824e+02,1.02095e-02,3.00000e+00
-4.88621e-03,8.72496e-03,0.00000e+00,2.37101e+02,1.15566e+02,-1.35152e+02,0.00000e+00,2.75027e+04,2.37101e+02,1.06022e-02,3.00000e+00
-4.53991e-03,8.91007e-03,0.00000e+00,2.19847e+02,1.03363e+02,-1.28544e+02,0.00000e+00,2.56503e+04,2.19847e+02,1.09949e-02,3.00000e+00
-4.18660e-03,9.08143e-03,0.00000e+00,2.03250e+02,9.19908e+01,-1.21787e+02,0.00000e+00,2.37843e+04,2.03250e+02,1.13875e-02,3.00000e+00
-3.82683e-03,9.23880e-03,0.00000e+00,1.87005e+02,8.12722e+01,-1.14678e+02,0.00000e+00,2.20591e+04,1.87005e+02,1.17802e-02,3.00000e+00
-3.46117e-03,9.38191e-03,0.00000e+00,1.71912e+02,7.18504e+01,-1.07596e+02,0.00000e+00,2.05018e+04,1.71912e+02,1.21729e-02,3.00000e+00
-3.09017e-03,9.51057e-03,0.00000e+00,1.58015e+02,6.30863e+01,-1.00847e+02,0.00000e+00,1.88486e+04,1.58015e+02,1.25656e-02,3.00000e+00
-2.71440e-03,9.62455e-03,0.00000e+00,1.44679e+02,5.50096e+01,-9.40948e+01,0.00000e+00,1.73029e+04,1.44679e+02,1.29582e-02,3.00000e+00
-2.33445e-03,9.72370e-03,0.00000e+00,1.31524e+02,4.77722e+01,-8.71066e+01,0.00000e+00,1.58827e+04,1.31524e+02,1.33509e-02,3.00000e+00
-1.95090e-03,9.80785e-03,0.00000e+00,1.19037e+02,4.13669e+01,-8.00275e+01,0.00000e+00,1.45554e+04,1.19037e+02,1.37436e-02,3.00000e+00
-1.56434e-03,9.87688e-03,0.00000e+00,1.06880e+02,3.57100e+01,-7.28554e+01,0.00000e+00,1.32936e+04,1.06880e+02,1.41363e-02,3.00000e+00
-1.17537e-03,9.93068e-03,0.00000e+00,9.50292e+01,3.06775e+01,-6.56775e+01,0.00000e+00,1.19872e+04,9.50292e+01,1.45289e-02,3.00000e+00
-7.84591e-04,9.96917e-03,0.00000e+00,8.22972e+01,2.63472e+01,-5.76520e+01,0.00000e+00,1.06591e+04,8.22972e+01,1.49216e-02,3.00000e+00
-3.92598e-04,9.99229e-03,0.00000e+00,6.81588e+01,2.32923e+01,-4.84440e+01,0.00000e+00,9.60877e+03,6.81588e+01,1.53143e-02,3.00000e+00
0.00000e+00,1.00000e-02,0.00000e+00,6.08672e+01,2.22234e+01,-4.35959e+01,0.00000e+00,9.20758e+03,6.08672e+01,1.57070e-02,3.00000e+00


==> data/EXP_8E-7.csv <==
"Points:0","Points:1","Points:2","Spec001_SimPartPerIter","Total_ForcePerArea:0","Total_ForcePerArea:1","Total_ForcePerArea:2","Total_HeatFlux","Total_SimPartPerIter","arc_length","iBC"
-1.00000e-02,0.00000e+00,0.00000e+00,1.25787e+03,4.98371e+02,-6.70608e+00,0.00000e+00,1.02013e+05,1.25787e+03,0.00000e+00,3.00000e+00
-9.99229e-03,3.92598e-04,0.00000e+00,1.25390e+03,4.96442e+02,-1.41299e+01,0.00000e+00,1.01688e+05,1.25390e+03,3.92674e-04,3.00000e+00
-9.96917e-03,7.84591e-04,0.00000e+00,1.24777e+03,4.93185e+02,-2.88835e+01,0.00000e+00,1.01005e+05,1.24777e+03,7.85348e-04,3.00000e+00
-9.93068e-03,1.17537e-03,0.00000e+00,1.24024e+03,4.88892e+02,-4.31790e+01,0.00000e+00,9.99869e+04,1.24024e+03,1.17802e-03,3.00000e+00
-9.87688e-03,1.56434e-03,0.00000e+00,1.22942e+03,4.82622e+02,-5.72650e+01,0.00000e+00,9.85422e+04,1.22942e+03,1.57070e-03,3.00000e+00
-9.80785e-03,1.95090e-03,0.00000e+00,1.21596e+03,4.75208e+02,-7.09501e+01,0.00000e+00,9.71436e+04,1.21596e+03,1.96337e-03,3.00000e+00
-9.72370e-03,2.33445e-03,0.00000e+00,1.19904e+03,4.65927e+02,-8.36661e+01,0.00000e+00,9.54270e+04,1.19904e+03,2.35604e-03,3.00000e+00
-9.62455e-03,2.71440e-03,0.00000e+00,1.18076e+03,4.55614e+02,-9.53431e+01,0.00000e+00,9.31815e+04,1.18076e+03,2.74872e-03,3.00000e+00
-9.51057e-03,3.09017e-03,0.00000e+00,1.15723e+03,4.43031e+02,-1.06660e+02,0.00000e+00,9.07277e+04,1.15723e+03,3.14139e-03,3.00000e+00
-9.38191e-03,3.46117e-03,0.00000e+00,1.13090e+03,4.28871e+02,-1.17432e+02,0.00000e+00,8.81279e+04,1.13090e+03,3.53406e-03,3.00000e+00
-9.23880e-03,3.82683e-03,0.00000e+00,1.10455e+03,4.14480e+02,-1.27254e+02,0.00000e+00,8.52705e+04,1.10455e+03,3.92674e-03,3.00000e+00
-9.08143e-03,4.18660e-03,0.00000e+00,1.07552e+03,3.98911e+02,-1.35891e+02,0.00000e+00,8.23332e+04,1.07552e+03,4.31941e-03,3.00000e+00
-8.91007e-03,4.53991e-03,0.00000e+00,1.04611e+03,3.83340e+02,-1.43288e+02,0.00000e+00,7.94878e+04,1.04611e+03,4.71209e-03,3.00000e+00
-8.72496e-03,4.88621e-03,0.00000e+00,1.01263e+03,3.66218e+02,-1.49832e+02,0.00000e+00,7.60131e+04,1.01263e+03,5.10476e-03,3.00000e+00
-8.52640e-03,5.22499e-03,0.00000e+00,9.77615e+02,3.48167e+02,-1.55519e+02,0.00000e+00,7.23875e+04,9.77615e+02,5.49743e-03,3.00000e+00
-8.31470e-03,5.55570e-03,0.00000e+00,9.42622e+02,3.30188e+02,-1.59929e+02,0.00000e+00,6.90275e+04,9.42622e+02,5.89011e-03,3.00000e+00
-8.09017e-03,5.87785e-03,0.00000e+00,9.04182e+02,3.11176e+02,-1.62876e+02,0.00000e+00,6.53338e+04,9.04182e+02,6.28278e-03,3.00000e+00
-7.85317e-03,6.19094e-03,0.00000e+00,8.65470e+02,2.92352e+02,-1.64799e+02,0.00000e+00,6.15906e+04,8.65470e+02,6.67546e-03,3.00000e+00
-7.60406e-03,6.49448e-03,0.00000e+00,8.26810e+02,2.73702e+02,-1.65831e+02,0.00000e+00,5.81220e+04,8.26810e+02,7.06813e-03,3.00000e+00
-7.34323e-03,6.78801e-03,0.00000e+00,7.87854e+02,2.55000e+02,-1.65929e+02,0.00000e+00,5.48008e+04,7.87854e+02,7.46080e-03,3.00000e+00
-7.07107e-03,7.07107e-03,0.00000e+00,7.49258e+02,2.36653e+02,-1.65035e+02,0.00000e+00,5.13955e+04,7.49258e+02,7.85348e-03,3.00000e+00
-6.78801e-03,7.34323e-03,0.00000e+00,7.09067e+02,2.18463e+02,-1.63029e+02,0.00000e+00,4.78915e+04,7.09067e+02,8.24615e-03,3.00000e+00
-6.49448e-03,7.60406e-03,0.00000e+00,6.70315e+02,2.01308e+02,-1.60413e+02,0.00000e+00,4.45655e+04,6.70315e+02,8.63882e-03,3.00000e+00
-6.19094e-03,7.85317e-03,0.00000e+00,6.32214e+02,1.84424e+02,-1.57031e+02,0.00000e+00,4.13999e+04,6.32214e+02,9.03150e-03,3.00000e+00
-5.87785e-03,8.09017e-03,0.00000e+00,5.93690e+02,1.67859e+02,-1.52754e+02,0.00000e+00,3.83858e+04,5.93690e+02,9.42417e-03,3.00000e+00
-5.55570e-03,8.31470e-03,0.00000e+00,5.56850e+02,1.52424e+02,-1.47920e+02,0.00000e+00,3.54630e+04,5.56850e+02,9.81685e-03,3.00000e+00
-5.22499e-03,8.52640e-03,0.00000e+00,5.20200e+02,1.37761e+02,-1.42499e+02,0.00000e+00,3.26960e+04,5.20200e+02,1.02095e-02,3.00000e+00
-4.88621e-03,8.72496e-03,0.00000e+00,4.84332e+02,1.23590e+02,-1.36602e+02,0.00000e+00,2.99945e+04,4.84332e+02,1.06022e-02,3.00000e+00
-4.53991e-03,8.91007e-03,0.00000e+00,4.49628e+02,1.10222e+02,-1.30214e+02,0.00000e+00,2.74748e+04,4.49628e+02,1.09949e-02,3.00000e+00
-4.18660e-03,9.08143e-03,0.00000e+00,4.16399e+02,9.79736e+01,-1.23654e+02,0.00000e+00,2.51593e+04,4.16399e+02,1.13875e-02,3.00000e+00
-3.82683e-03,9.23880e-03,0.00000e+00,3.84270e+02,8.65456e+01,-1.16756e+02,0.00000e+00,2.29689e+04,3.84270e+02,1.17802e-02,3.00000e+00
-3.46117e-03,9.38191e-03,0.00000e+00,3.53464e+02,7.62301e+01,-1.09800e+02,0.00000e+00,2.09481e+04,3.53464e+02,1.21729e-02,3.00000e+00
-3.09017e-03,9.51057e-03,0.00000e+00,3.25080e+02,6.68062e+01,-1.03113e+02,0.00000e+00,1.90396e+04,3.25080e+02,1.25656e-02,3.00000e+00
-2.71440e-03,9.62455e-03,0.00000e+00,2.98031e+02,5.82188e+01,-9.62268e+01,0.00000e+00,1.73830e+04,2.98031e+02,1.29582e-02,3.00000e+00
-2.33445e-03,9.72370e-03,0.00000e+00,2.71152e+02,5.04659e+01,-8.90014e+01,0.00000e+00,1.58057e+04,2.71152e+02,1.33509e-02,3.00000e+00
-1.95090e-03,9.80785e-03,0.00000e+00,2.45714e+02,4.35753e+01,-8.19020e+01,0.00000e+00,1.42970e+04,2.45714e+02,1.37436e-02,3.00000e+00
-1.56434e-03,9.87688e-03,0.00000e+00,2.20367e+02,3.71231e+01,-7.44257e+01,0.00000e+00,1.27841e+04,2.20367e+02,1.41363e-02,3.00000e+00
-1.17537e-03,9.93068e-03,0.00000e+00,1.94939e+02,3.15044e+01,-6.67213e+01,0.00000e+00,1.13204e+04,1.94939e+02,1.45289e-02,3.00000e+00
-7.84591e-04,9.96917e-03,0.00000e+00,1.68725e+02,2.71359e+01,-5.85707e+01,0.00000e+00,1.01824e+04,1.68725e+02,1.49216e-02,3.00000e+00
-3.92598e-04,9.99229e-03,0.00000e+00,1.39672e+02,2.38311e+01,-4.91300e+01,0.00000e+00,9.14224e+03,1.39672e+02,1.53143e-02,3.00000e+00
0.00000e+00,1.00000e-02,0.00000e+00,1.24390e+02,2.24691e+01,-4.41038e+01,0.00000e+00,8.56814e+03,1.24390e+02,1.57070e-02,3.00000e+00


==> data/SP_1E-7.csv <==
"Points:0","Points:1","Points:2","Spec001_SimPartPerIter","Total_ForcePerArea:0","Total_ForcePerArea:1","Total_ForcePerArea:2","Total_HeatFlux","Total_SimPartPerIter","arc_length","iBC"
-1.00000e-02,0.00000e+00,0.00000e+00,1.69295e+02,4.98803e+02,-9.01208e+00,0.00000e+00,7.01421e+04,1.69295e+02,0.00000e+00,3.00000e+00
-9.99229e-03,3.92598e-04,0.00000e+00,1.68861e+02,4.97538e+02,-1.72927e+01,0.00000e+00,7.01675e+04,1.68861e+02,3.92674e-04,3.00000e+00
-9.96917e-03,7.84591e-04,0.00000e+00,1.67603e+02,4.93121e+02,-3.38226e+01,0.00000e+00,6.98556e+04,1.67603e+02,7.85348e-04,3.00000e+00
-9.93068e-03,1.17537e-03,0.00000e+00,1.66450e+02,4.87517e+02,-5.02247e+01,0.00000e+00,6.91627e+04,1.66450e+02,1.17802e-03,3.00000e+00
-9.87688e-03,1.56434e-03,0.00000e+00,1.65436e+02,4.81906e+02,-6.62284e+01,0.00000e+00,6.87136e+04,1.65436e+02,1.57070e-03,3.00000e+00
-9.80785e-03,1.95090e-03,0.00000e+00,1.63128e+02,4.73058e+02,-8.12887e+01,0.00000e+00,6.77900e+04,1.63128e+02,1.96337e-03,3.00000e+00
-9.72370e-03,2.33445e-03,0.00000e+00,1.60402e+02,4.62180e+02,-9.61754e+01,0.00000e+00,6.66888e+04,1.60402e+02,2.35604e-03,3.00000e+00
-9.62455e-03,2.71440e-03,0.00000e+00,1.57669e+02,4.50348e+02,-1.09527e+02,0.00000e+00,6.54877e+04,1.57669e+02,2.74872e-03,3.00000e+00
-9.51057e-03,3.09017e-03,0.00000e+00,1.54035e+02,4.36028e+02,-1.21462e+02,0.00000e+00,6.35533e+04,1.54035e+02,3.14139e-03,3.00000e+00
-9.38191e-03,3.46117e-03,0.00000e+00,1.50506e+02,4.21524e+02,-1.33177e+02,0.00000e+00,6.17752e+04,1.50506e+02,3.53406e-03,3.00000e+00
-9.23880e-03,3.82683e-03,0.00000e+00,1.46763e+02,4.05769e+02,-1.43270e+02,0.00000e+00,6.01640e+04,1.46763e+02,3.92674e-03,3.00000e+00
-9.08143e-03,4.18660e-03,0.00000e+00,1.42074e+02,3.88061e+02,-1.51748e+02,0.00000e+00,5.84557e+04,1.42074e+02,4.31941e-03,3.00000e+00
-8.91007e-03,4.53991e-03,0.00000e+00,1.37328e+02,3.70376e+02,-1.58925e+02,0.00000e+00,5.66269e+04,1.37328e+02,4.71209e-03,3.00000e+00
-8.72496e-03,4.88621e-03,0.00000e+00,1.32866e+02,3.52289e+02,-1.65563e+02,0.00000e+00,5.47640e+04,1.32866e+02,5.10476e-03,3.00000e+00
-8.52640e-03,5.22499e-03,0.00000e+00,1.27600e+02,3.32990e+02,-1.70359e+02,0.00000e+00,5.27333e+04,1.27600e+02,5.49743e-03,3.00000e+00
-8.31470e-03,5.55570e-03,0.00000e+00,1.21829e+02,3.13768e+02,-1.72630e+02,0.00000e+00,5.09259e+04,1.21829e+02,5.89011e-03,3.00000e+00
-8.09017e-03,5.87785e-03,0.00000e+00,1.16915e+02,2.95430e+02,-1.75278e+02,0.00000e+00,4.92685e+04,1.16915e+02,6.28278e-03,3.00000e+00
-7.85317e-03,6.19094e-03,0.00000e+00,1.11698e+02,2.75808e+02,-1.77120e+02,0.00000e+00,4.70992e+04,1.11698e+02,6.67546e-03,3.00000e+00
-7.60406e-03,6.49448e-03,0.00000e+00,1.05827e+02,2.56090e+02,-1.76237e+02,0.00000e+00,4.46112e+04,1.05827e+02,7.06813e-03,3.00000e+00
-7.34323e-03,6.78801e-03,0.00000e+00,1.00477e+02,2.38135e+02,-1.74760e+02,0.00000e+00,4.26132e+04,1.00477e+02,7.46080e-03,3.00000e+00
-7.07107e-03,7.07107e-03,0.00000e+00,9.48400e+01,2.19934e+02,-1.71927e+02,0.00000e+00,4.07421e+04,9.48400e+01,7.85348e-03,3.00000e+00
-6.78801e-03,7.34323e-03,0.00000e+00,8.90853e+01,2.01978e+02,-1.68491e+02,0.00000e+00,3.87252e+04,8.90853e+01,8.24615e-03,3.00000e+00
-6.49448e-03,7.60406e-03,0.00000e+00,8.38300e+01,1.84848e+02,-1.64799e+02,0.00000e+00,3.66331e+04,8.38300e+01,8.63882e-03,3.00000e+00
-6.19094e-03,7.85317e-03,0.00000e+00,7.83543e+01,1.68038e+02,-1.59281e+02,0.00000e+00,3.44366e+04,7.83543e+01,9.03150e-03,3.00000e+00
-5.87785e-03,8.09017e-03,0.00000e+00,7.33300e+01,1.53149e+02,-1.54206e+02,0.00000e+00,3.28310e+04,7.33300e+01,9.42417e-03,3.00000e+00
-5.55570e-03,8.31470e-03,0.00000e+00,6.87153e+01,1.38964e+02,-1.49234e+02,0.00000e+00,3.10745e+04,6.87153e+01,9.81685e-03,3.00000e+00
-5.22499e-03,8.52640e-03,0.00000e+00,6.38253e+01,1.25332e+02,-1.42572e+02,0.00000e+00,2.92012e+04,6.38253e+01,1.02095e-02,3.00000e+00
-4.88621e-03,8.72496e-03,0.00000e+00,5.90447e+01,1.12421e+02,-1.35128e+02,0.00000e+00,2.73955e+04,5.90447e+01,1.06022e-02,3.00000e+00
-4.53991e-03,8.91007e-03,0.00000e+00,5.45753e+01,1.00254e+02,-1.27937e+02,0.00000e+00,2.55325e+04,5.45753e+01,1.09949e-02,3.00000e+00
-4.18660e-03,9.08143e-03,0.00000e+00,5.03140e+01,8.92768e+01,-1.21119e+02,0.00000e+00,2.38822e+04,5.03140e+01,1.13875e-02,3.00000e+00
-3.82683e-03,9.23880e-03,0.00000e+00,4.64887e+01,7.92157e+01,-1.14581e+02,0.00000e+00,2.22686e+04,4.64887e+01,1.17802e-02,3.00000e+00
-3.46117e-03,9.38191e-03,0.00000e+00,4.26870e+01,7.00967e+01,-1.07376e+02,0.00000e+00,2.06980e+04,4.26870e+01,1.21729e-02,3.00000e+00
-3.09017e-03,9.51057e-03,0.00000e+00,3.89397e+01,6.13796e+01,-1.00100e+02,0.00000e+00,1.91922e+04,3.89397e+01,1.25656e-02,3.00000e+00
-2.71440e-03,9.62455e-03,0.00000e+00,3.56723e+01,5.38163e+01,-9.32460e+01,0.00000e+00,1.78681e+04,3.56723e+01,1.29582e-02,3.00000e+00
-2.33445e-03,9.72370e-03,0.00000e+00,3.25680e+01,4.71902e+01,-8.65502e+01,0.00000e+00,1.65265e+04,3.25680e+01,1.33509e-02,3.00000e+00
-1.95090e-03,9.80785e-03,0.00000e+00,2.93730e+01,4.05761e+01,-7.93863e+01,0.00000e+00,1.49240e+04,2.93730e+01,1.37436e-02,3.00000e+00
-1.56434e-03,9.87688e-03,0.00000e+00,2.65013e+01,3.49922e+01,-7.24994e+01,0.00000e+00,1.35750e+04,2.65013e+01,1.41363e-02,3.00000e+00
-1.17537e-03,9.93068e-03,0.00000e+00,2.36697e+01,3.03042e+01,-6.56371e+01,0.00000e+00,1.24339e+04,2.36697e+01,1.45289e-02,3.00000e+00
-7.84591e-04,9.96917e-03,0.00000e+00,2.04760e+01,2.62571e+01,-5.75775e+01,0.00000e+00,1.12090e+04,2.04760e+01,1.49216e-02,3.00000e+00
-3.92598e-04,9.99229e-03,0.00000e+00,1.69060e+01,2.32330e+01,-4.82211e+01,0.00000e+00,1.00810e+04,1.69060e+01,1.53143e-02,3.00000e+00
0.00000e+00,1.00000e-02,0.00000e+00,1.48953e+01,2.18098e+01,-4.28739e+01,0.00000e+00,9.52520e+03,1.48953e+01,1.57070e-02,3.00000e+00


==> data/SP_2E-7.csv <==
"Points:0","Points:1","Points:2","Spec001_SimPartPerIter","Total_ForcePerArea:0","Total_ForcePerArea:1","Total_ForcePerArea:2","Total_HeatFlux","Total_SimPartPerIter","arc_length","iBC"
-1.00000e-02,0.00000e+00,0.00000e+00,3.36410e+02,4.99908e+02,-8.60054e+00,0.00000e+00,7.41147e+04,3.36410e+02,0.00000e+00,3.00000e+00
-9.99229e-03,3.92598e-04,0.00000e+00,3.34220e+02,4.96641e+02,-1.67172e+01,0.00000e+00,7.38319e+04,3.34220e+02,3.92674e-04,3.00000e+00
-9.96917e-03,7.84591e-04,0.00000e+00,3.31227e+02,4.91618e+02,-3.35380e+01,0.00000e+00,7.32058e+04,3.31227e+02,7.85348e-04,3.00000e+00
-9.93068e-03,1.17537e-03,0.00000e+00,3.29543e+02,4.87397e+02,-5.07780e+01,0.00000e+00,7.25962e+04,3.29543e+02,1.17802e-03,3.00000e+00
-9.87688e-03,1.56434e-03,0.00000e+00,3.26589e+02,4.80484e+02,-6.67447e+01,0.00000e+00,7.16487e+04,3.26589e+02,1.57070e-03,3.00000e+00
-9.80785e-03,1.95090e-03,0.00000e+00,3.22285e+02,4.71309e+02,-8.09930e+01,0.00000e+00,7.04072e+04,3.22285e+02,1.96337e-03,3.00000e+00
-9.72370e-03,2.33445e-03,0.00000e+00,3.18193e+02,4.61588e+02,-9.60377e+01,0.00000e+00,6.91642e+04,3.18193e+02,2.35604e-03,3.00000e+00
-9.62455e-03,2.71440e-03,0.00000e+00,3.12807e+02,4.49486e+02,-1.10398e+02,0.00000e+00,6.73840e+04,3.12807e+02,2.74872e-03,3.00000e+00
-9.51057e-03,3.09017e-03,0.00000e+00,3.06453e+02,4.36336e+02,-1.22945e+02,0.00000e+00,6.56957e+04,3.06453e+02,3.14139e-03,3.00000e+00
-9.38191e-03,3.46117e-03,0.00000e+00,2.99576e+02,4.22890e+02,-1.34257e+02,0.00000e+00,6.45356e+04,2.99576e+02,3.53406e-03,3.00000e+00
-9.23880e-03,3.82683e-03,0.00000e+00,2.90871e+02,4.05960e+02,-1.43752e+02,0.00000e+00,6.27317e+04,2.90871e+02,3.92674e-03,3.00000e+00
-9.08143e-03,4.18660e-03,0.00000e+00,2.82247e+02,3.87849e+02,-1.52712e+02,0.00000e+00,6.03898e+04,2.82247e+02,4.31941e-03,3.00000e+00
-8.91007e-03,4.53991e-03,0.00000e+00,2.74136e+02,3.71226e+02,-1.60476e+02,0.00000e+00,5.85021e+04,2.74136e+02,4.71209e-03,3.00000e+00
-8.72496e-03,4.88621e-03,0.00000e+00,2.64030e+02,3.52698e+02,-1.66222e+02,0.00000e+00,5.63983e+04,2.64030e+02,5.10476e-03,3.00000e+00
-8.52640e-03,5.22499e-03,0.00000e+00,2.53112e+02,3.32952e+02,-1.70579e+02,0.00000e+00,5.42275e+04,2.53112e+02,5.49743e-03,3.00000e+00
-8.31470e-03,5.55570e-03,0.00000e+00,2.43101e+02,3.14225e+02,-1.74149e+02,0.00000e+00,5.21249e+04,2.43101e+02,5.89011e-03,3.00000e+00
-8.09017e-03,5.87785e-03,0.00000e+00,2.32772e+02,2.94811e+02,-1.76273e+02,0.00000e+00,4.96537e+04,2.32772e+02,6.28278e-03,3.00000e+00
-7.85317e-03,6.19094e-03,0.00000e+00,2.22068e+02,2.75445e+02,-1.77166e+02,0.00000e+00,4.74854e+04,2.22068e+02,6.67546e-03,3.00000e+00
-7.60406e-03,6.49448e-03,0.00000e+00,2.11297e+02,2.56614e+02,-1.77139e+02,0.00000e+00,4.53318e+04,2.11297e+02,7.06813e-03,3.00000e+00
-7.34323e-03,6.78801e-03,0.00000e+00,2.00117e+02,2.37155e+02,-1.75482e+02,0.00000e+00,4.26827e+04,2.00117e+02,7.46080e-03,3.00000e+00
-7.07107e-03,7.07107e-03,0.00000e+00,1.88101e+02,2.17618e+02,-1.71974e+02,0.00000e+00,4.04660e+04,1.88101e+02,7.85348e-03,3.00000e+00
-6.78801e-03,7.34323e-03,0.00000e+00,1.77607e+02,2.00573e+02,-1.68977e+02,0.00000e+00,3.88113e+04,1.77607e+02,8.24615e-03,3.00000e+00
-6.49448e-03,7.60406e-03,0.00000e+00,1.67349e+02,1.84143e+02,-1.65376e+02,0.00000e+00,3.67908e+04,1.67349e+02,8.63882e-03,3.00000e+00
-6.19094e-03,7.85317e-03,0.00000e+00,1.56453e+02,1.67754e+02,-1.60207e+02,0.00000e+00,3.47114e+04,1.56453e+02,9.03150e-03,3.00000e+00
-5.87785e-03,8.09017e-03,0.00000e+00,1.46105e+02,1.52595e+02,-1.54577e+02,0.00000e+00,3.28472e+04,1.46105e+02,9.42417e-03,3.00000e+00
-5.55570e-03,8.31470e-03,0.00000e+00,1.36217e+02,1.37848e+02,-1.48606e+02,0.00000e+00,3.10968e+04,1.36217e+02,9.81685e-03,3.00000e+00
-5.22499e-03,8.52640e-03,0.00000e+00,1.27068e+02,1.24132e+02,-1.42363e+02,0.00000e+00,2.89531e+04,1.27068e+02,1.02095e-02,3.00000e+00
-4.88621e-03,8.72496e-03,0.00000e+00,1.17723e+02,1.11224e+02,-1.35186e+02,0.00000e+00,2.67002e+04,1.17723e+02,1.06022e-02,3.00000e+00
-4.53991e-03,8.91007e-03,0.00000e+00,1.08714e+02,9.91135e+01,-1.28196e+02,0.00000e+00,2.50480e+04,1.08714e+02,1.09949e-02,3.00000e+00
-4.18660e-03,9.08143e-03,0.00000e+00,1.00579e+02,8.83146e+01,-1.21439e+02,0.00000e+00,2.34293e+04,1.00579e+02,1.13875e-02,3.00000e+00
-3.82683e-03,9.23880e-03,0.00000e+00,9.26683e+01,7.86783e+01,-1.14393e+02,0.00000e+00,2.18214e+04,9.26683e+01,1.17802e-02,3.00000e+00
-3.46117e-03,9.38191e-03,0.00000e+00,8.48283e+01,6.91289e+01,-1.07003e+02,0.00000e+00,2.01851e+04,8.48283e+01,1.21729e-02,3.00000e+00
-3.09017e-03,9.51057e-03,0.00000e+00,7.76925e+01,6.06216e+01,-9.97581e+01,0.00000e+00,1.87538e+04,7.76925e+01,1.25656e-02,3.00000e+00
-2.71440e-03,9.62455e-03,0.00000e+00,7.11858e+01,5.31759e+01,-9.29678e+01,0.00000e+00,1.74309e+04,7.11858e+01,1.29582e-02,3.00000e+00
-2.33445e-03,9.72370e-03,0.00000e+00,6.49600e+01,4.59497e+01,-8.62296e+01,0.00000e+00,1.58530e+04,6.49600e+01,1.33509e-02,3.00000e+00
-1.95090e-03,9.80785e-03,0.00000e+00,5.89683e+01,4.00118e+01,-7.95243e+01,0.00000e+00,1.45182e+04,5.89683e+01,1.37436e-02,3.00000e+00
-1.56434e-03,9.87688e-03,0.00000e+00,5.28875e+01,3.46966e+01,-7.23715e+01,0.00000e+00,1.32057e+04,5.28875e+01,1.41363e-02,3.00000e+00
-1.17537e-03,9.93068e-03,0.00000e+00,4.67625e+01,2.95260e+01,-6.48821e+01,0.00000e+00,1.19392e+04,4.67625e+01,1.45289e-02,3.00000e+00
-7.84591e-04,9.96917e-03,0.00000e+00,4.07717e+01,2.54547e+01,-5.72864e+01,0.00000e+00,1.08919e+04,4.07717e+01,1.49216e-02,3.00000e+00
-3.92598e-04,9.99229e-03,0.00000e+00,3.39983e+01,2.29508e+01,-4.84788e+01,0.00000e+00,9.95146e+03,3.39983e+01,1.53143e-02,3.00000e+00
0.00000e+00,1.00000e-02,0.00000e+00,3.02867e+01,2.21100e+01,-4.36765e+01,0.00000e+00,9.52071e+03,3.02867e+01,1.57070e-02,3.00000e+00


==> data/SP_4E-7.csv <==
"Points:0","Points:1","Points:2","Spec001_SimPartPerIter","Total_ForcePerArea:0","Total_ForcePerArea:1","Total_ForcePerArea:2","Total_HeatFlux","Total_SimPartPerIter","arc_length","iBC"
-1.00000e-02,0.00000e+00,0.00000e+00,6.54108e+02,4.97500e+02,-8.38801e+00,0.00000e+00,8.41071e+04,6.54108e+02,0.00000e+00,3.00000e+00
-9.99229e-03,3.92598e-04,0.00000e+00,6.52586e+02,4.95910e+02,-1.66608e+01,0.00000e+00,8.36459e+04,6.52586e+02,3.92674e-04,3.00000e+00
-9.96917e-03,7.84591e-04,0.00000e+00,6.49513e+02,4.92518e+02,-3.32375e+01,0.00000e+00,8.30309e+04,6.49513e+02,7.85348e-04,3.00000e+00
-9.93068e-03,1.17537e-03,0.00000e+00,6.45819e+02,4.87914e+02,-4.96333e+01,0.00000e+00,8.23269e+04,6.45819e+02,1.17802e-03,3.00000e+00
-9.87688e-03,1.56434e-03,0.00000e+00,6.39597e+02,4.80710e+02,-6.54787e+01,0.00000e+00,8.09124e+04,6.39597e+02,1.57070e-03,3.00000e+00
-9.80785e-03,1.95090e-03,0.00000e+00,6.31678e+02,4.71964e+02,-8.05896e+01,0.00000e+00,7.93753e+04,6.31678e+02,1.96337e-03,3.00000e+00
-9.72370e-03,2.33445e-03,0.00000e+00,6.22325e+02,4.61341e+02,-9.49180e+01,0.00000e+00,7.75196e+04,6.22325e+02,2.35604e-03,3.00000e+00
-9.62455e-03,2.71440e-03,0.00000e+00,6.11401e+02,4.48978e+02,-1.08394e+02,0.00000e+00,7.53911e+04,6.11401e+02,2.74872e-03,3.00000e+00
-9.51057e-03,3.09017e-03,0.00000e+00,5.99762e+02,4.36055e+02,-1.20910e+02,0.00000e+00,7.34121e+04,5.99762e+02,3.14139e-03,3.00000e+00
-9.38191e-03,3.46117e-03,0.00000e+00,5.86648e+02,4.21863e+02,-1.32330e+02,0.00000e+00,7.13794e+04,5.86648e+02,3.53406e-03,3.00000e+00
-9.23880e-03,3.82683e-03,0.00000e+00,5.71655e+02,4.06008e+02,-1.42651e+02,0.00000e+00,6.91764e+04,5.71655e+02,3.92674e-03,3.00000e+00
-9.08143e-03,4.18660e-03,0.00000e+00,5.55518e+02,3.89171e+02,-1.51608e+02,0.00000e+00,6.65958e+04,5.55518e+02,4.31941e-03,3.00000e+00
-8.91007e-03,4.53991e-03,0.00000e+00,5.38704e+02,3.71798e+02,-1.59228e+02,0.00000e+00,6.40324e+04,5.38704e+02,4.71209e-03,3.00000e+00
-8.72496e-03,4.88621e-03,0.00000e+00,5.19880e+02,3.52979e+02,-1.65563e+02,0.00000e+00,6.13773e+04,5.19880e+02,5.10476e-03,3.00000e+00
-8.52640e-03,5.22499e-03,0.00000e+00,5.00388e+02,3.33950e+02,-1.70252e+02,0.00000e+00,5.85195e+04,5.00388e+02,5.49743e-03,3.00000e+00
-8.31470e-03,5.55570e-03,0.00000e+00,4.80824e+02,3.14793e+02,-1.73734e+02,0.00000e+00,5.56759e+04,4.80824e+02,5.89011e-03,3.00000e+00
-8.09017e-03,5.87785e-03,0.00000e+00,4.60001e+02,2.95044e+02,-1.76005e+02,0.00000e+00,5.28108e+04,4.60001e+02,6.28278e-03,3.00000e+00
-7.85317e-03,6.19094e-03,0.00000e+00,4.38839e+02,2.75759e+02,-1.77033e+02,0.00000e+00,5.01422e+04,4.38839e+02,6.67546e-03,3.00000e+00
-7.60406e-03,6.49448e-03,0.00000e+00,4.17662e+02,2.56768e+02,-1.76744e+02,0.00000e+00,4.74714e+04,4.17662e+02,7.06813e-03,3.00000e+00
-7.34323e-03,6.78801e-03,0.00000e+00,3.96118e+02,2.37561e+02,-1.75152e+02,0.00000e+00,4.46651e+04,3.96118e+02,7.46080e-03,3.00000e+00
-7.07107e-03,7.07107e-03,0.00000e+00,3.74551e+02,2.18814e+02,-1.72705e+02,0.00000e+00,4.19434e+04,3.74551e+02,7.85348e-03,3.00000e+00
-6.78801e-03,7.34323e-03,0.00000e+00,3.53224e+02,2.00861e+02,-1.69445e+02,0.00000e+00,3.94011e+04,3.53224e+02,8.24615e-03,3.00000e+00
-6.49448e-03,7.60406e-03,0.00000e+00,3.31921e+02,1.83468e+02,-1.65095e+02,0.00000e+00,3.68740e+04,3.31921e+02,8.63882e-03,3.00000e+00
-6.19094e-03,7.85317e-03,0.00000e+00,3.11624e+02,1.67086e+02,-1.60242e+02,0.00000e+00,3.44551e+04,3.11624e+02,9.03150e-03,3.00000e+00
-5.87785e-03,8.09017e-03,0.00000e+00,2.91604e+02,1.51418e+02,-1.54947e+02,0.00000e+00,3.21236e+04,2.91604e+02,9.42417e-03,3.00000e+00
-5.55570e-03,8.31470e-03,0.00000e+00,2.71494e+02,1.36554e+02,-1.48632e+02,0.00000e+00,2.98718e+04,2.71494e+02,9.81685e-03,3.00000e+00
-5.22499e-03,8.52640e-03,0.00000e+00,2.52350e+02,1.22619e+02,-1.41938e+02,0.00000e+00,2.78822e+04,2.52350e+02,1.02095e-02,3.00000e+00
-4.88621e-03,8.72496e-03,0.00000e+00,2.34527e+02,1.09782e+02,-1.35513e+02,0.00000e+00,2.59876e+04,2.34527e+02,1.06022e-02,3.00000e+00
-4.53991e-03,8.91007e-03,0.00000e+00,2.17751e+02,9.81341e+01,-1.28951e+02,0.00000e+00,2.41255e+04,2.17751e+02,1.09949e-02,3.00000e+00
-4.18660e-03,9.08143e-03,0.00000e+00,2.01332e+02,8.72645e+01,-1.21982e+02,0.00000e+00,2.24245e+04,2.01332e+02,1.13875e-02,3.00000e+00
-3.82683e-03,9.23880e-03,0.00000e+00,1.85066e+02,7.70193e+01,-1.14439e+02,0.00000e+00,2.06721e+04,1.85066e+02,1.17802e-02,3.00000e+00
-3.46117e-03,9.38191e-03,0.00000e+00,1.70096e+02,6.76989e+01,-1.07235e+02,0.00000e+00,1.90918e+04,1.70096e+02,1.21729e-02,3.00000e+00
-3.09017e-03,9.51057e-03,0.00000e+00,1.56083e+02,5.94713e+01,-1.00285e+02,0.00000e+00,1.77459e+04,1.56083e+02,1.25656e-02,3.00000e+00
-2.71440e-03,9.62455e-03,0.00000e+00,1.42399e+02,5.18635e+01,-9.30475e+01,0.00000e+00,1.62631e+04,1.42399e+02,1.29582e-02,3.00000e+00
-2.33445e-03,9.72370e-03,0.00000e+00,1.30162e+02,4.50652e+01,-8.64798e+01,0.00000e+00,1.50444e+04,1.30162e+02,1.33509e-02,3.00000e+00
-1.95090e-03,9.80785e-03,0.00000e+00,1.17986e+02,3.89390e+01,-7.94871e+01,0.00000e+00,1.38008e+04,1.17986e+02,1.37436e-02,3.00000e+00
-1.56434e-03,9.87688e-03,0.00000e+00,1.06091e+02,3.34842e+01,-7.23954e+01,0.00000e+00,1.24298e+04,1.06091e+02,1.41363e-02,3.00000e+00
-1.17537e-03,9.93068e-03,0.00000e+00,9.45632e+01,2.87991e+01,-6.54289e+01,0.00000e+00,1.12975e+04,9.45632e+01,1.45289e-02,3.00000e+00
-7.84591e-04,9.96917e-03,0.00000e+00,8.20844e+01,2.48901e+01,-5.73687e+01,0.00000e+00,1.01353e+04,8.20844e+01,1.49216e-02,3.00000e+00
-3.92598e-04,9.99229e-03,0.00000e+00,6.80164e+01,2.22099e+01,-4.81208e+01,0.00000e+00,9.07510e+03,6.80164e+01,1.53143e-02,3.00000e+00
0.00000e+00,1.00000e-02,0.00000e+00,6.04936e+01,2.12464e+01,-4.32207e+01,0.00000e+00,8.65639e+03,6.04936e+01,1.57070e-02,3.00000e+00


==> data/SP_8E-7.csv <==
"Points:0","Points:1","Points:2","Spec001_SimPartPerIter","Total_ForcePerArea:0","Total_ForcePerArea:1","Total_ForcePerArea:2","Total_HeatFlux","Total_SimPartPerIter","arc_length","iBC"
-1.00000e-02,0.00000e+00,0.00000e+00,1.25774e+03,4.98247e+02,-8.22466e+00,0.00000e+00,1.04515e+05,1.25774e+03,0.00000e+00,3.00000e+00
-9.99229e-03,3.92598e-04,0.00000e+00,1.25455e+03,4.96549e+02,-1.60006e+01,0.00000e+00,1.04012e+05,1.25455e+03,3.92674e-04,3.00000e+00
-9.96917e-03,7.84591e-04,0.00000e+00,1.24761e+03,4.92738e+02,-3.16322e+01,0.00000e+00,1.03186e+05,1.24761e+03,7.85348e-04,3.00000e+00
-9.93068e-03,1.17537e-03,0.00000e+00,1.23936e+03,4.87689e+02,-4.74543e+01,0.00000e+00,1.01913e+05,1.23936e+03,1.17802e-03,3.00000e+00
-9.87688e-03,1.56434e-03,0.00000e+00,1.22944e+03,4.81343e+02,-6.27379e+01,0.00000e+00,1.00287e+05,1.22944e+03,1.57070e-03,3.00000e+00
-9.80785e-03,1.95090e-03,0.00000e+00,1.21634e+03,4.73503e+02,-7.69406e+01,0.00000e+00,9.86538e+04,1.21634e+03,1.96337e-03,3.00000e+00
-9.72370e-03,2.33445e-03,0.00000e+00,1.19846e+03,4.63369e+02,-9.07720e+01,0.00000e+00,9.64081e+04,1.19846e+03,2.35604e-03,3.00000e+00
-9.62455e-03,2.71440e-03,0.00000e+00,1.17919e+03,4.51862e+02,-1.04157e+02,0.00000e+00,9.37296e+04,1.17919e+03,2.74872e-03,3.00000e+00
-9.51057e-03,3.09017e-03,0.00000e+00,1.15795e+03,4.39129e+02,-1.16242e+02,0.00000e+00,9.09300e+04,1.15795e+03,3.14139e-03,3.00000e+00
-9.38191e-03,3.46117e-03,0.00000e+00,1.13089e+03,4.24480e+02,-1.27112e+02,0.00000e+00,8.79235e+04,1.13089e+03,3.53406e-03,3.00000e+00
-9.23880e-03,3.82683e-03,0.00000e+00,1.10235e+03,4.09239e+02,-1.37333e+02,0.00000e+00,8.51283e+04,1.10235e+03,3.92674e-03,3.00000e+00
-9.08143e-03,4.18660e-03,0.00000e+00,1.07346e+03,3.93133e+02,-1.46283e+02,0.00000e+00,8.20654e+04,1.07346e+03,4.31941e-03,3.00000e+00
-8.91007e-03,4.53991e-03,0.00000e+00,1.04184e+03,3.75663e+02,-1.53670e+02,0.00000e+00,7.82291e+04,1.04184e+03,4.71209e-03,3.00000e+00
-8.72496e-03,4.88621e-03,0.00000e+00,1.00909e+03,3.57818e+02,-1.60345e+02,0.00000e+00,7.45235e+04,1.00909e+03,5.10476e-03,3.00000e+00
-8.52640e-03,5.22499e-03,0.00000e+00,9.73550e+02,3.39260e+02,-1.65531e+02,0.00000e+00,7.07853e+04,9.73550e+02,5.49743e-03,3.00000e+00
-8.31470e-03,5.55570e-03,0.00000e+00,9.35280e+02,3.19729e+02,-1.69425e+02,0.00000e+00,6.69871e+04,9.35280e+02,5.89011e-03,3.00000e+00
-8.09017e-03,5.87785e-03,0.00000e+00,8.96922e+02,3.00443e+02,-1.72300e+02,0.00000e+00,6.31930e+04,8.96922e+02,6.28278e-03,3.00000e+00
-7.85317e-03,6.19094e-03,0.00000e+00,8.58161e+02,2.81298e+02,-1.73667e+02,0.00000e+00,5.92457e+04,8.58161e+02,6.67546e-03,3.00000e+00
-7.60406e-03,6.49448e-03,0.00000e+00,8.18730e+02,2.61832e+02,-1.74020e+02,0.00000e+00,5.53118e+04,8.18730e+02,7.06813e-03,3.00000e+00
-7.34323e-03,6.78801e-03,0.00000e+00,7.78579e+02,2.42739e+02,-1.73117e+02,0.00000e+00,5.16671e+04,7.78579e+02,7.46080e-03,3.00000e+00
-7.07107e-03,7.07107e-03,0.00000e+00,7.37755e+02,2.24042e+02,-1.71102e+02,0.00000e+00,4.81892e+04,7.37755e+02,7.85348e-03,3.00000e+00
-6.78801e-03,7.34323e-03,0.00000e+00,6.96865e+02,2.05686e+02,-1.68269e+02,0.00000e+00,4.46694e+04,6.96865e+02,8.24615e-03,3.00000e+00
-6.49448e-03,7.60406e-03,0.00000e+00,6.56578e+02,1.87881e+02,-1.64502e+02,0.00000e+00,4.12844e+04,6.56578e+02,8.63882e-03,3.00000e+00
-6.19094e-03,7.85317e-03,0.00000e+00,6.17653e+02,1.71153e+02,-1.60098e+02,0.00000e+00,3.81030e+04,6.17653e+02,9.03150e-03,3.00000e+00
-5.87785e-03,8.09017e-03,0.00000e+00,5.79370e+02,1.55035e+02,-1.54864e+02,0.00000e+00,3.49963e+04,5.79370e+02,9.42417e-03,3.00000e+00
-5.55570e-03,8.31470e-03,0.00000e+00,5.41510e+02,1.39527e+02,-1.49074e+02,0.00000e+00,3.19712e+04,5.41510e+02,9.81685e-03,3.00000e+00
-5.22499e-03,8.52640e-03,0.00000e+00,5.04655e+02,1.25090e+02,-1.42829e+02,0.00000e+00,2.91685e+04,5.04655e+02,1.02095e-02,3.00000e+00
-4.88621e-03,8.72496e-03,0.00000e+00,4.68983e+02,1.11447e+02,-1.36152e+02,0.00000e+00,2.65897e+04,4.68983e+02,1.06022e-02,3.00000e+00
-4.53991e-03,8.91007e-03,0.00000e+00,4.35554e+02,9.90342e+01,-1.29579e+02,0.00000e+00,2.43436e+04,4.35554e+02,1.09949e-02,3.00000e+00
-4.18660e-03,9.08143e-03,0.00000e+00,4.02966e+02,8.75439e+01,-1.22477e+02,0.00000e+00,2.21330e+04,4.02966e+02,1.13875e-02,3.00000e+00
-3.82683e-03,9.23880e-03,0.00000e+00,3.71125e+02,7.68419e+01,-1.15158e+02,0.00000e+00,2.00883e+04,3.71125e+02,1.17802e-02,3.00000e+00
-3.46117e-03,9.38191e-03,0.00000e+00,3.40940e+02,6.73080e+01,-1.07841e+02,0.00000e+00,1.83101e+04,3.40940e+02,1.21729e-02,3.00000e+00
-3.09017e-03,9.51057e-03,0.00000e+00,3.13398e+02,5.87672e+01,-1.00804e+02,0.00000e+00,1.66632e+04,3.13398e+02,1.25656e-02,3.00000e+00
-2.71440e-03,9.62455e-03,0.00000e+00,2.87956e+02,5.09772e+01,-9.40671e+01,0.00000e+00,1.51187e+04,2.87956e+02,1.29582e-02,3.00000e+00
-2.33445e-03,9.72370e-03,0.00000e+00,2.62605e+02,4.38714e+01,-8.70825e+01,0.00000e+00,1.36663e+04,2.62605e+02,1.33509e-02,3.00000e+00
-1.95090e-03,9.80785e-03,0.00000e+00,2.38054e+02,3.77322e+01,-8.00334e+01,0.00000e+00,1.23756e+04,2.38054e+02,1.37436e-02,3.00000e+00
-1.56434e-03,9.87688e-03,0.00000e+00,2.14680e+02,3.23391e+01,-7.30152e+01,0.00000e+00,1.11756e+04,2.14680e+02,1.41363e-02,3.00000e+00
-1.17537e-03,9.93068e-03,0.00000e+00,1.91578e+02,2.77798e+01,-6.58800e+01,0.00000e+00,1.01297e+04,1.91578e+02,1.45289e-02,3.00000e+00
-7.84591e-04,9.96917e-03,0.00000e+00,1.66445e+02,2.40306e+01,-5.78097e+01,0.00000e+00,9.08784e+03,1.66445e+02,1.49216e-02,3.00000e+00
-3.92598e-04,9.99229e-03,0.00000e+00,1.37013e+02,2.12174e+01,-4.81812e+01,0.00000e+00,8.05554e+03,1.37013e+02,1.53143e-02,3.00000e+00
0.00000e+00,1.00000e-02,0.00000e+00,1.21069e+02,2.01998e+01,-4.29577e+01,0.00000e+00,7.59214e+03,1.21069e+02,1.57070e-02,3.00000e+00


==> data/USP_16E-7.csv <==
"Points:0","Points:1","Points:2","Spec001_SimPartPerIter","Total_ForcePerArea:0","Total_ForcePerArea:1","Total_ForcePerArea:2","Total_HeatFlux","Total_SimPartPerIter","arc_length","iBC"
-1.00000e-02,0.00000e+00,0.00000e+00,1.27958e+03,4.97582e+02,-7.75100e+00,0.00000e+00,1.02075e+05,1.27958e+03,0.00000e+00,3.00000e+00
-9.99229e-03,3.92598e-04,0.00000e+00,1.27720e+03,4.96508e+02,-1.47890e+01,0.00000e+00,1.02075e+05,1.27720e+03,3.92674e-04,3.00000e+00
-9.96917e-03,7.84591e-04,0.00000e+00,1.27151e+03,4.93568e+02,-2.94263e+01,0.00000e+00,1.01631e+05,1.27151e+03,7.85348e-04,3.00000e+00
-9.93068e-03,1.17537e-03,0.00000e+00,1.26328e+03,4.89121e+02,-4.41362e+01,0.00000e+00,1.00702e+05,1.26328e+03,1.17802e-03,3.00000e+00
-9.87688e-03,1.56434e-03,0.00000e+00,1.25315e+03,4.83577e+02,-5.81359e+01,0.00000e+00,9.94512e+04,1.25315e+03,1.57070e-03,3.00000e+00
-9.80785e-03,1.95090e-03,0.00000e+00,1.23997e+03,4.75852e+02,-7.16048e+01,0.00000e+00,9.77460e+04,1.23997e+03,1.96337e-03,3.00000e+00
-9.72370e-03,2.33445e-03,0.00000e+00,1.22214e+03,4.66069e+02,-8.44840e+01,0.00000e+00,9.56318e+04,1.22214e+03,2.35604e-03,3.00000e+00
-9.62455e-03,2.71440e-03,0.00000e+00,1.20189e+03,4.55172e+02,-9.66804e+01,0.00000e+00,9.31383e+04,1.20189e+03,2.74872e-03,3.00000e+00
-9.51057e-03,3.09017e-03,0.00000e+00,1.17855e+03,4.42811e+02,-1.08443e+02,0.00000e+00,9.08660e+04,1.17855e+03,3.14139e-03,3.00000e+00
-9.38191e-03,3.46117e-03,0.00000e+00,1.15154e+03,4.28861e+02,-1.19096e+02,0.00000e+00,8.80003e+04,1.15154e+03,3.53406e-03,3.00000e+00
-9.23880e-03,3.82683e-03,0.00000e+00,1.12507e+03,4.14582e+02,-1.28744e+02,0.00000e+00,8.48355e+04,1.12507e+03,3.92674e-03,3.00000e+00
-9.08143e-03,4.18660e-03,0.00000e+00,1.09722e+03,3.99976e+02,-1.37846e+02,0.00000e+00,8.22281e+04,1.09722e+03,4.31941e-03,3.00000e+00
-8.91007e-03,4.53991e-03,0.00000e+00,1.06482e+03,3.83353e+02,-1.45827e+02,0.00000e+00,7.90683e+04,1.06482e+03,4.71209e-03,3.00000e+00
-8.72496e-03,4.88621e-03,0.00000e+00,1.02975e+03,3.65530e+02,-1.52122e+02,0.00000e+00,7.54208e+04,1.02975e+03,5.10476e-03,3.00000e+00
-8.52640e-03,5.22499e-03,0.00000e+00,9.94526e+02,3.47914e+02,-1.57295e+02,0.00000e+00,7.19132e+04,9.94526e+02,5.49743e-03,3.00000e+00
-8.31470e-03,5.55570e-03,0.00000e+00,9.59720e+02,3.30376e+02,-1.61695e+02,0.00000e+00,6.83995e+04,9.59720e+02,5.89011e-03,3.00000e+00
-8.09017e-03,5.87785e-03,0.00000e+00,9.22686e+02,3.11973e+02,-1.64974e+02,0.00000e+00,6.46841e+04,9.22686e+02,6.28278e-03,3.00000e+00
-7.85317e-03,6.19094e-03,0.00000e+00,8.82187e+02,2.92788e+02,-1.67162e+02,0.00000e+00,6.09395e+04,8.82187e+02,6.67546e-03,3.00000e+00
-7.60406e-03,6.49448e-03,0.00000e+00,8.41752e+02,2.73905e+02,-1.68196e+02,0.00000e+00,5.72113e+04,8.41752e+02,7.06813e-03,3.00000e+00
-7.34323e-03,6.78801e-03,0.00000e+00,8.03754e+02,2.55698e+02,-1.68616e+02,0.00000e+00,5.35543e+04,8.03754e+02,7.46080e-03,3.00000e+00
-7.07107e-03,7.07107e-03,0.00000e+00,7.64919e+02,2.37323e+02,-1.67970e+02,0.00000e+00,4.98751e+04,7.64919e+02,7.85348e-03,3.00000e+00
-6.78801e-03,7.34323e-03,0.00000e+00,7.24261e+02,2.18951e+02,-1.65959e+02,0.00000e+00,4.63371e+04,7.24261e+02,8.24615e-03,3.00000e+00
-6.49448e-03,7.60406e-03,0.00000e+00,6.84285e+02,2.01418e+02,-1.63009e+02,0.00000e+00,4.29902e+04,6.84285e+02,8.63882e-03,3.00000e+00
-6.19094e-03,7.85317e-03,0.00000e+00,6.45502e+02,1.84646e+02,-1.59353e+02,0.00000e+00,3.97404e+04,6.45502e+02,9.03150e-03,3.00000e+00
-5.87785e-03,8.09017e-03,0.00000e+00,6.06652e+02,1.68172e+02,-1.55063e+02,0.00000e+00,3.65368e+04,6.06652e+02,9.42417e-03,3.00000e+00
-5.55570e-03,8.31470e-03,0.00000e+00,5.69407e+02,1.52552e+02,-1.50633e+02,0.00000e+00,3.35192e+04,5.69407e+02,9.81685e-03,3.00000e+00
-5.22499e-03,8.52640e-03,0.00000e+00,5.33070e+02,1.37902e+02,-1.45458e+02,0.00000e+00,3.07110e+04,5.33070e+02,1.02095e-02,3.00000e+00
-4.88621e-03,8.72496e-03,0.00000e+00,4.96098e+02,1.23565e+02,-1.39254e+02,0.00000e+00,2.79342e+04,4.96098e+02,1.06022e-02,3.00000e+00
-4.53991e-03,8.91007e-03,0.00000e+00,4.60989e+02,1.10244e+02,-1.33003e+02,0.00000e+00,2.54838e+04,4.60989e+02,1.09949e-02,3.00000e+00
-4.18660e-03,9.08143e-03,0.00000e+00,4.28259e+02,9.82851e+01,-1.26630e+02,0.00000e+00,2.33358e+04,4.28259e+02,1.13875e-02,3.00000e+00
-3.82683e-03,9.23880e-03,0.00000e+00,3.96065e+02,8.71302e+01,-1.19684e+02,0.00000e+00,2.12562e+04,3.96065e+02,1.17802e-02,3.00000e+00
-3.46117e-03,9.38191e-03,0.00000e+00,3.65177e+02,7.66299e+01,-1.12747e+02,0.00000e+00,1.91789e+04,3.65177e+02,1.21729e-02,3.00000e+00
-3.09017e-03,9.51057e-03,0.00000e+00,3.35730e+02,6.67988e+01,-1.05801e+02,0.00000e+00,1.71753e+04,3.35730e+02,1.25656e-02,3.00000e+00
-2.71440e-03,9.62455e-03,0.00000e+00,3.06387e+02,5.79061e+01,-9.83165e+01,0.00000e+00,1.54983e+04,3.06387e+02,1.29582e-02,3.00000e+00
-2.33445e-03,9.72370e-03,0.00000e+00,2.78101e+02,4.99590e+01,-9.07475e+01,0.00000e+00,1.39970e+04,2.78101e+02,1.33509e-02,3.00000e+00
-1.95090e-03,9.80785e-03,0.00000e+00,2.52130e+02,4.29136e+01,-8.35426e+01,0.00000e+00,1.25709e+04,2.52130e+02,1.37436e-02,3.00000e+00
-1.56434e-03,9.87688e-03,0.00000e+00,2.27126e+02,3.67849e+01,-7.63601e+01,0.00000e+00,1.12857e+04,2.27126e+02,1.41363e-02,3.00000e+00
-1.17537e-03,9.93068e-03,0.00000e+00,2.01434e+02,3.13304e+01,-6.86479e+01,0.00000e+00,1.00812e+04,2.01434e+02,1.45289e-02,3.00000e+00
-7.84591e-04,9.96917e-03,0.00000e+00,1.74273e+02,2.68415e+01,-5.99737e+01,0.00000e+00,8.92504e+03,1.74273e+02,1.49216e-02,3.00000e+00
-3.92598e-04,9.99229e-03,0.00000e+00,1.44163e+02,2.35899e+01,-5.01752e+01,0.00000e+00,7.89991e+03,1.44163e+02,1.53143e-02,3.00000e+00
0.00000e+00,1.00000e-02,0.00000e+00,1.28253e+02,2.22682e+01,-4.50675e+01,0.00000e+00,7.46606e+03,1.28253e+02,1.57070e-02,3.00000e+00


==> data/USP_1E-7.csv <==
"Points:0","Points:1","Points:2","Spec001_SimPartPerIter","Total_ForcePerArea:0","Total_ForcePerArea:1","Total_ForcePerArea:2","Total_HeatFlux","Total_SimPartPerIter","arc_length","iBC"
-1.00000e-02,0.00000e+00,0.00000e+00,1.70067e+02,5.01347e+02,-8.18397e+00,0.00000e+00,6.82576e+04,1.70067e+02,0.00000e+00,3.00000e+00
-9.99229e-03,3.92598e-04,0.00000e+00,1.68553e+02,4.97223e+02,-1.67290e+01,0.00000e+00,6.81040e+04,1.68553e+02,3.92674e-04,3.00000e+00
-9.96917e-03,7.84591e-04,0.00000e+00,1.66387e+02,4.90943e+02,-3.33434e+01,0.00000e+00,6.76937e+04,1.66387e+02,7.85348e-04,3.00000e+00
-9.93068e-03,1.17537e-03,0.00000e+00,1.65827e+02,4.87377e+02,-5.00687e+01,0.00000e+00,6.70025e+04,1.65827e+02,1.17802e-03,3.00000e+00
-9.87688e-03,1.56434e-03,0.00000e+00,1.64365e+02,4.80872e+02,-6.61181e+01,0.00000e+00,6.64120e+04,1.64365e+02,1.57070e-03,3.00000e+00
-9.80785e-03,1.95090e-03,0.00000e+00,1.62057e+02,4.71604e+02,-8.10318e+01,0.00000e+00,6.54819e+04,1.62057e+02,1.96337e-03,3.00000e+00
-9.72370e-03,2.33445e-03,0.00000e+00,1.59377e+02,4.60755e+02,-9.42988e+01,0.00000e+00,6.42832e+04,1.59377e+02,2.35604e-03,3.00000e+00
-9.62455e-03,2.71440e-03,0.00000e+00,1.56098e+02,4.48699e+02,-1.07520e+02,0.00000e+00,6.38588e+04,1.56098e+02,2.74872e-03,3.00000e+00
-9.51057e-03,3.09017e-03,0.00000e+00,1.52822e+02,4.36034e+02,-1.20825e+02,0.00000e+00,6.32063e+04,1.52822e+02,3.14139e-03,3.00000e+00
-9.38191e-03,3.46117e-03,0.00000e+00,1.48960e+02,4.20984e+02,-1.31666e+02,0.00000e+00,6.16859e+04,1.48960e+02,3.53406e-03,3.00000e+00
-9.23880e-03,3.82683e-03,0.00000e+00,1.45178e+02,4.05878e+02,-1.41582e+02,0.00000e+00,6.01291e+04,1.45178e+02,3.92674e-03,3.00000e+00
-9.08143e-03,4.18660e-03,0.00000e+00,1.41155e+02,3.90125e+02,-1.50824e+02,0.00000e+00,5.87495e+04,1.41155e+02,4.31941e-03,3.00000e+00
-8.91007e-03,4.53991e-03,0.00000e+00,1.36656e+02,3.72748e+02,-1.58805e+02,0.00000e+00,5.68548e+04,1.36656e+02,4.71209e-03,3.00000e+00
-8.72496e-03,4.88621e-03,0.00000e+00,1.31521e+02,3.53475e+02,-1.64672e+02,0.00000e+00,5.47586e+04,1.31521e+02,5.10476e-03,3.00000e+00
-8.52640e-03,5.22499e-03,0.00000e+00,1.26167e+02,3.34053e+02,-1.68819e+02,0.00000e+00,5.28238e+04,1.26167e+02,5.49743e-03,3.00000e+00
-8.31470e-03,5.55570e-03,0.00000e+00,1.20880e+02,3.15220e+02,-1.72188e+02,0.00000e+00,5.08384e+04,1.20880e+02,5.89011e-03,3.00000e+00
-8.09017e-03,5.87785e-03,0.00000e+00,1.15497e+02,2.95837e+02,-1.74132e+02,0.00000e+00,4.89728e+04,1.15497e+02,6.28278e-03,3.00000e+00
-7.85317e-03,6.19094e-03,0.00000e+00,1.10294e+02,2.76945e+02,-1.75627e+02,0.00000e+00,4.72261e+04,1.10294e+02,6.67546e-03,3.00000e+00
-7.60406e-03,6.49448e-03,0.00000e+00,1.05334e+02,2.59114e+02,-1.76681e+02,0.00000e+00,4.52956e+04,1.05334e+02,7.06813e-03,3.00000e+00
-7.34323e-03,6.78801e-03,0.00000e+00,1.00126e+02,2.41368e+02,-1.75305e+02,0.00000e+00,4.34527e+04,1.00126e+02,7.46080e-03,3.00000e+00
-7.07107e-03,7.07107e-03,0.00000e+00,9.46585e+01,2.23076e+02,-1.73038e+02,0.00000e+00,4.14839e+04,9.46585e+01,7.85348e-03,3.00000e+00
-6.78801e-03,7.34323e-03,0.00000e+00,8.85520e+01,2.03595e+02,-1.68877e+02,0.00000e+00,3.88482e+04,8.85520e+01,8.24615e-03,3.00000e+00
-6.49448e-03,7.60406e-03,0.00000e+00,8.25885e+01,1.85342e+02,-1.63490e+02,0.00000e+00,3.67135e+04,8.25885e+01,8.63882e-03,3.00000e+00
-6.19094e-03,7.85317e-03,0.00000e+00,7.74615e+01,1.69392e+02,-1.58935e+02,0.00000e+00,3.51062e+04,7.74615e+01,9.03150e-03,3.00000e+00
-5.87785e-03,8.09017e-03,0.00000e+00,7.25795e+01,1.54323e+02,-1.54226e+02,0.00000e+00,3.30537e+04,7.25795e+01,9.42417e-03,3.00000e+00
-5.55570e-03,8.31470e-03,0.00000e+00,6.79890e+01,1.40013e+02,-1.48744e+02,0.00000e+00,3.08946e+04,6.79890e+01,9.81685e-03,3.00000e+00
-5.22499e-03,8.52640e-03,0.00000e+00,6.35110e+01,1.26870e+02,-1.42839e+02,0.00000e+00,2.92307e+04,6.35110e+01,1.02095e-02,3.00000e+00
-4.88621e-03,8.72496e-03,0.00000e+00,5.88695e+01,1.14200e+02,-1.36233e+02,0.00000e+00,2.75717e+04,5.88695e+01,1.06022e-02,3.00000e+00
-4.53991e-03,8.91007e-03,0.00000e+00,5.42260e+01,1.01298e+02,-1.28756e+02,0.00000e+00,2.57245e+04,5.42260e+01,1.09949e-02,3.00000e+00
-4.18660e-03,9.08143e-03,0.00000e+00,5.01985e+01,9.00162e+01,-1.22213e+02,0.00000e+00,2.40073e+04,5.01985e+01,1.13875e-02,3.00000e+00
-3.82683e-03,9.23880e-03,0.00000e+00,4.60775e+01,7.96258e+01,-1.14683e+02,0.00000e+00,2.21736e+04,4.60775e+01,1.17802e-02,3.00000e+00
-3.46117e-03,9.38191e-03,0.00000e+00,4.22535e+01,7.02489e+01,-1.07086e+02,0.00000e+00,2.04875e+04,4.22535e+01,1.21729e-02,3.00000e+00
-3.09017e-03,9.51057e-03,0.00000e+00,3.88795e+01,6.18325e+01,-1.00644e+02,0.00000e+00,1.90305e+04,3.88795e+01,1.25656e-02,3.00000e+00
-2.71440e-03,9.62455e-03,0.00000e+00,3.56030e+01,5.44174e+01,-9.38757e+01,0.00000e+00,1.77910e+04,3.56030e+01,1.29582e-02,3.00000e+00
-2.33445e-03,9.72370e-03,0.00000e+00,3.24690e+01,4.79065e+01,-8.69127e+01,0.00000e+00,1.65981e+04,3.24690e+01,1.33509e-02,3.00000e+00
-1.95090e-03,9.80785e-03,0.00000e+00,2.93130e+01,4.13141e+01,-7.98094e+01,0.00000e+00,1.51938e+04,2.93130e+01,1.37436e-02,3.00000e+00
-1.56434e-03,9.87688e-03,0.00000e+00,2.63550e+01,3.55715e+01,-7.27741e+01,0.00000e+00,1.38913e+04,2.63550e+01,1.41363e-02,3.00000e+00
-1.17537e-03,9.93068e-03,0.00000e+00,2.34160e+01,3.06777e+01,-6.55416e+01,0.00000e+00,1.25265e+04,2.34160e+01,1.45289e-02,3.00000e+00
-7.84591e-04,9.96917e-03,0.00000e+00,2.01025e+01,2.63822e+01,-5.70389e+01,0.00000e+00,1.11858e+04,2.01025e+01,1.49216e-02,3.00000e+00
-3.92598e-04,9.99229e-03,0.00000e+00,1.65205e+01,2.33406e+01,-4.74408e+01,0.00000e+00,1.00427e+04,1.65205e+01,1.53143e-02,3.00000e+00
0.00000e+00,1.00000e-02,0.00000e+00,1.47640e+01,2.22013e+01,-4.25773e+01,0.00000e+00,9.48465e+03,1.47640e+01,1.57070e-02,3.00000e+00


==> data/USP_2E-7.csv <==
"Points:0","Points:1","Points:2","Spec001_SimPartPerIter","Total_ForcePerArea:0","Total_ForcePerArea:1","Total_ForcePerArea:2","Total_HeatFlux","Total_SimPartPerIter","arc_length","iBC"
-1.00000e-02,0.00000e+00,0.00000e+00,3.38519e+02,5.00891e+02,-7.88986e+00,0.00000e+00,6.98928e+04,3.38519e+02,0.00000e+00,3.00000e+00
-9.99229e-03,3.92598e-04,0.00000e+00,3.36524e+02,4.97409e+02,-1.59712e+01,0.00000e+00,6.94547e+04,3.36524e+02,3.92674e-04,3.00000e+00
-9.96917e-03,7.84591e-04,0.00000e+00,3.33487e+02,4.91523e+02,-3.29247e+01,0.00000e+00,6.89037e+04,3.33487e+02,7.85348e-04,3.00000e+00
-9.93068e-03,1.17537e-03,0.00000e+00,3.31656e+02,4.86889e+02,-4.98427e+01,0.00000e+00,6.83197e+04,3.31656e+02,1.17802e-03,3.00000e+00
-9.87688e-03,1.56434e-03,0.00000e+00,3.29264e+02,4.81290e+02,-6.53966e+01,0.00000e+00,6.77272e+04,3.29264e+02,1.57070e-03,3.00000e+00
-9.80785e-03,1.95090e-03,0.00000e+00,3.24828e+02,4.72410e+02,-8.03229e+01,0.00000e+00,6.70025e+04,3.24828e+02,1.96337e-03,3.00000e+00
-9.72370e-03,2.33445e-03,0.00000e+00,3.19259e+02,4.61547e+02,-9.43771e+01,0.00000e+00,6.58664e+04,3.19259e+02,2.35604e-03,3.00000e+00
-9.62455e-03,2.71440e-03,0.00000e+00,3.13343e+02,4.50127e+02,-1.07627e+02,0.00000e+00,6.49949e+04,3.13343e+02,2.74872e-03,3.00000e+00
-9.51057e-03,3.09017e-03,0.00000e+00,3.06828e+02,4.37106e+02,-1.20448e+02,0.00000e+00,6.39286e+04,3.06828e+02,3.14139e-03,3.00000e+00
-9.38191e-03,3.46117e-03,0.00000e+00,2.98724e+02,4.22050e+02,-1.31265e+02,0.00000e+00,6.26051e+04,2.98724e+02,3.53406e-03,3.00000e+00
-9.23880e-03,3.82683e-03,0.00000e+00,2.90594e+02,4.06683e+02,-1.41071e+02,0.00000e+00,6.11394e+04,2.90594e+02,3.92674e-03,3.00000e+00
-9.08143e-03,4.18660e-03,0.00000e+00,2.82581e+02,3.90295e+02,-1.50424e+02,0.00000e+00,5.91928e+04,2.82581e+02,4.31941e-03,3.00000e+00
-8.91007e-03,4.53991e-03,0.00000e+00,2.73087e+02,3.72601e+02,-1.58099e+02,0.00000e+00,5.75133e+04,2.73087e+02,4.71209e-03,3.00000e+00
-8.72496e-03,4.88621e-03,0.00000e+00,2.63165e+02,3.54665e+02,-1.63926e+02,0.00000e+00,5.60315e+04,2.63165e+02,5.10476e-03,3.00000e+00
-8.52640e-03,5.22499e-03,0.00000e+00,2.53254e+02,3.35900e+02,-1.69061e+02,0.00000e+00,5.41919e+04,2.53254e+02,5.49743e-03,3.00000e+00
-8.31470e-03,5.55570e-03,0.00000e+00,2.43346e+02,3.16952e+02,-1.73036e+02,0.00000e+00,5.17531e+04,2.43346e+02,5.89011e-03,3.00000e+00
-8.09017e-03,5.87785e-03,0.00000e+00,2.33554e+02,2.98172e+02,-1.75641e+02,0.00000e+00,4.92666e+04,2.33554e+02,6.28278e-03,3.00000e+00
-7.85317e-03,6.19094e-03,0.00000e+00,2.21734e+02,2.77961e+02,-1.75740e+02,0.00000e+00,4.74198e+04,2.21734e+02,6.67546e-03,3.00000e+00
-7.60406e-03,6.49448e-03,0.00000e+00,2.09847e+02,2.58107e+02,-1.74873e+02,0.00000e+00,4.52943e+04,2.09847e+02,7.06813e-03,3.00000e+00
-7.34323e-03,6.78801e-03,0.00000e+00,1.99140e+02,2.39463e+02,-1.73906e+02,0.00000e+00,4.30144e+04,1.99140e+02,7.46080e-03,3.00000e+00
-7.07107e-03,7.07107e-03,0.00000e+00,1.87533e+02,2.20819e+02,-1.70851e+02,0.00000e+00,4.08733e+04,1.87533e+02,7.85348e-03,3.00000e+00
-6.78801e-03,7.34323e-03,0.00000e+00,1.76429e+02,2.03018e+02,-1.67634e+02,0.00000e+00,3.87262e+04,1.76429e+02,8.24615e-03,3.00000e+00
-6.49448e-03,7.60406e-03,0.00000e+00,1.66054e+02,1.86083e+02,-1.64367e+02,0.00000e+00,3.70240e+04,1.66054e+02,8.63882e-03,3.00000e+00
-6.19094e-03,7.85317e-03,0.00000e+00,1.55904e+02,1.70253e+02,-1.59840e+02,0.00000e+00,3.51838e+04,1.55904e+02,9.03150e-03,3.00000e+00
-5.87785e-03,8.09017e-03,0.00000e+00,1.45884e+02,1.55000e+02,-1.54347e+02,0.00000e+00,3.31632e+04,1.45884e+02,9.42417e-03,3.00000e+00
-5.55570e-03,8.31470e-03,0.00000e+00,1.36018e+02,1.40128e+02,-1.48301e+02,0.00000e+00,3.11259e+04,1.36018e+02,9.81685e-03,3.00000e+00
-5.22499e-03,8.52640e-03,0.00000e+00,1.26521e+02,1.26194e+02,-1.42044e+02,0.00000e+00,2.90423e+04,1.26521e+02,1.02095e-02,3.00000e+00
-4.88621e-03,8.72496e-03,0.00000e+00,1.17815e+02,1.13989e+02,-1.36051e+02,0.00000e+00,2.74247e+04,1.17815e+02,1.06022e-02,3.00000e+00
-4.53991e-03,8.91007e-03,0.00000e+00,1.09006e+02,1.01900e+02,-1.29006e+02,0.00000e+00,2.57271e+04,1.09006e+02,1.09949e-02,3.00000e+00
-4.18660e-03,9.08143e-03,0.00000e+00,1.00473e+02,9.02110e+01,-1.22007e+02,0.00000e+00,2.38719e+04,1.00473e+02,1.13875e-02,3.00000e+00
-3.82683e-03,9.23880e-03,0.00000e+00,9.23700e+01,7.97315e+01,-1.14846e+02,0.00000e+00,2.21398e+04,9.23700e+01,1.17802e-02,3.00000e+00
-3.46117e-03,9.38191e-03,0.00000e+00,8.48267e+01,7.04814e+01,-1.07534e+02,0.00000e+00,2.06113e+04,8.48267e+01,1.21729e-02,3.00000e+00
-3.09017e-03,9.51057e-03,0.00000e+00,7.82193e+01,6.24229e+01,-1.01085e+02,0.00000e+00,1.93547e+04,7.82193e+01,1.25656e-02,3.00000e+00
-2.71440e-03,9.62455e-03,0.00000e+00,7.18247e+01,5.46357e+01,-9.44533e+01,0.00000e+00,1.78944e+04,7.18247e+01,1.29582e-02,3.00000e+00
-2.33445e-03,9.72370e-03,0.00000e+00,6.51767e+01,4.74472e+01,-8.70296e+01,0.00000e+00,1.62190e+04,6.51767e+01,1.33509e-02,3.00000e+00
-1.95090e-03,9.80785e-03,0.00000e+00,5.87860e+01,4.09775e+01,-7.96938e+01,0.00000e+00,1.48416e+04,5.87860e+01,1.37436e-02,3.00000e+00
-1.56434e-03,9.87688e-03,0.00000e+00,5.30613e+01,3.56808e+01,-7.30127e+01,0.00000e+00,1.38247e+04,5.30613e+01,1.41363e-02,3.00000e+00
-1.17537e-03,9.93068e-03,0.00000e+00,4.72673e+01,3.10594e+01,-6.59165e+01,0.00000e+00,1.26121e+04,4.72673e+01,1.45289e-02,3.00000e+00
-7.84591e-04,9.96917e-03,0.00000e+00,4.05133e+01,2.65921e+01,-5.73680e+01,0.00000e+00,1.12168e+04,4.05133e+01,1.49216e-02,3.00000e+00
-3.92598e-04,9.99229e-03,0.00000e+00,3.35880e+01,2.35464e+01,-4.82653e+01,0.00000e+00,1.00776e+04,3.35880e+01,1.53143e-02,3.00000e+00
0.00000e+00,1.00000e-02,0.00000e+00,3.04027e+01,2.25538e+01,-4.39243e+01,0.00000e+00,9.59122e+03,3.04027e+01,1.57070e-02,3.00000e+00


==> data/USP_4E-7.csv <==
"Points:0","Points:1","Points:2","Spec001_SimPartPerIter","Total_ForcePerArea:0","Total_ForcePerArea:1","Total_ForcePerArea:2","Total_HeatFlux","Total_SimPartPerIter","arc_length","iBC"
-1.00000e-02,0.00000e+00,0.00000e+00,6.74920e+02,4.99327e+02,-8.65899e+00,0.00000e+00,7.16000e+04,6.74920e+02,0.00000e+00,3.00000e+00
-9.99229e-03,3.92598e-04,0.00000e+00,6.72609e+02,4.97320e+02,-1.62944e+01,0.00000e+00,7.16636e+04,6.72609e+02,3.92674e-04,3.00000e+00
-9.96917e-03,7.84591e-04,0.00000e+00,6.68263e+02,4.93493e+02,-3.29022e+01,0.00000e+00,7.16699e+04,6.68263e+02,7.85348e-04,3.00000e+00
-9.93068e-03,1.17537e-03,0.00000e+00,6.62948e+02,4.88757e+02,-4.93339e+01,0.00000e+00,7.14399e+04,6.62948e+02,1.17802e-03,3.00000e+00
-9.87688e-03,1.56434e-03,0.00000e+00,6.57277e+02,4.82343e+02,-6.46767e+01,0.00000e+00,7.05329e+04,6.57277e+02,1.57070e-03,3.00000e+00
-9.80785e-03,1.95090e-03,0.00000e+00,6.49728e+02,4.73958e+02,-7.97777e+01,0.00000e+00,6.97691e+04,6.49728e+02,1.96337e-03,3.00000e+00
-9.72370e-03,2.33445e-03,0.00000e+00,6.40041e+02,4.64229e+02,-9.37792e+01,0.00000e+00,6.88133e+04,6.40041e+02,2.35604e-03,3.00000e+00
-9.62455e-03,2.71440e-03,0.00000e+00,6.27676e+02,4.52394e+02,-1.06635e+02,0.00000e+00,6.73705e+04,6.27676e+02,2.74872e-03,3.00000e+00
-9.51057e-03,3.09017e-03,0.00000e+00,6.12479e+02,4.37656e+02,-1.18532e+02,0.00000e+00,6.56954e+04,6.12479e+02,3.14139e-03,3.00000e+00
-9.38191e-03,3.46117e-03,0.00000e+00,5.96628e+02,4.21964e+02,-1.29568e+02,0.00000e+00,6.40079e+04,5.96628e+02,3.53406e-03,3.00000e+00
-9.23880e-03,3.82683e-03,0.00000e+00,5.80179e+02,4.06143e+02,-1.39630e+02,0.00000e+00,6.25074e+04,5.80179e+02,3.92674e-03,3.00000e+00
-9.08143e-03,4.18660e-03,0.00000e+00,5.65027e+02,3.90626e+02,-1.49407e+02,0.00000e+00,6.06453e+04,5.65027e+02,4.31941e-03,3.00000e+00
-8.91007e-03,4.53991e-03,0.00000e+00,5.47565e+02,3.73317e+02,-1.56999e+02,0.00000e+00,5.84881e+04,5.47565e+02,4.71209e-03,3.00000e+00
-8.72496e-03,4.88621e-03,0.00000e+00,5.26687e+02,3.54047e+02,-1.62392e+02,0.00000e+00,5.63662e+04,5.26687e+02,5.10476e-03,3.00000e+00
-8.52640e-03,5.22499e-03,0.00000e+00,5.06251e+02,3.34968e+02,-1.67645e+02,0.00000e+00,5.42459e+04,5.06251e+02,5.49743e-03,3.00000e+00
-8.31470e-03,5.55570e-03,0.00000e+00,4.85993e+02,3.16003e+02,-1.71518e+02,0.00000e+00,5.19276e+04,4.85993e+02,5.89011e-03,3.00000e+00
-8.09017e-03,5.87785e-03,0.00000e+00,4.64823e+02,2.97298e+02,-1.73741e+02,0.00000e+00,5.01069e+04,4.64823e+02,6.28278e-03,3.00000e+00
-7.85317e-03,6.19094e-03,0.00000e+00,4.43280e+02,2.78639e+02,-1.74895e+02,0.00000e+00,4.81912e+04,4.43280e+02,6.67546e-03,3.00000e+00
-7.60406e-03,6.49448e-03,0.00000e+00,4.21121e+02,2.59796e+02,-1.74463e+02,0.00000e+00,4.58911e+04,4.21121e+02,7.06813e-03,3.00000e+00
-7.34323e-03,6.78801e-03,0.00000e+00,3.99488e+02,2.41138e+02,-1.73662e+02,0.00000e+00,4.38307e+04,3.99488e+02,7.46080e-03,3.00000e+00
-7.07107e-03,7.07107e-03,0.00000e+00,3.77413e+02,2.22332e+02,-1.71891e+02,0.00000e+00,4.14877e+04,3.77413e+02,7.85348e-03,3.00000e+00
-6.78801e-03,7.34323e-03,0.00000e+00,3.56405e+02,2.04986e+02,-1.69055e+02,0.00000e+00,3.93510e+04,3.56405e+02,8.24615e-03,3.00000e+00
-6.49448e-03,7.60406e-03,0.00000e+00,3.35763e+02,1.88405e+02,-1.65227e+02,0.00000e+00,3.73047e+04,3.35763e+02,8.63882e-03,3.00000e+00
-6.19094e-03,7.85317e-03,0.00000e+00,3.14163e+02,1.71474e+02,-1.59976e+02,0.00000e+00,3.49126e+04,3.14163e+02,9.03150e-03,3.00000e+00
-5.87785e-03,8.09017e-03,0.00000e+00,2.93191e+02,1.55622e+02,-1.54405e+02,0.00000e+00,3.29244e+04,2.93191e+02,9.42417e-03,3.00000e+00
-5.55570e-03,8.31470e-03,0.00000e+00,2.72895e+02,1.40672e+02,-1.48403e+02,0.00000e+00,3.10394e+04,2.72895e+02,9.81685e-03,3.00000e+00
-5.22499e-03,8.52640e-03,0.00000e+00,2.53789e+02,1.26828e+02,-1.42497e+02,0.00000e+00,2.89924e+04,2.53789e+02,1.02095e-02,3.00000e+00
-4.88621e-03,8.72496e-03,0.00000e+00,2.36588e+02,1.14136e+02,-1.36540e+02,0.00000e+00,2.71075e+04,2.36588e+02,1.06022e-02,3.00000e+00
-4.53991e-03,8.91007e-03,0.00000e+00,2.18912e+02,1.01931e+02,-1.29355e+02,0.00000e+00,2.53678e+04,2.18912e+02,1.09949e-02,3.00000e+00
-4.18660e-03,9.08143e-03,0.00000e+00,2.01073e+02,9.03640e+01,-1.21760e+02,0.00000e+00,2.35066e+04,2.01073e+02,1.13875e-02,3.00000e+00
-3.82683e-03,9.23880e-03,0.00000e+00,1.86308e+02,8.01533e+01,-1.15276e+02,0.00000e+00,2.19496e+04,1.86308e+02,1.17802e-02,3.00000e+00
-3.46117e-03,9.38191e-03,0.00000e+00,1.70969e+02,7.06705e+01,-1.07822e+02,0.00000e+00,2.03120e+04,1.70969e+02,1.21729e-02,3.00000e+00
-3.09017e-03,9.51057e-03,0.00000e+00,1.56191e+02,6.20718e+01,-1.00433e+02,0.00000e+00,1.87455e+04,1.56191e+02,1.25656e-02,3.00000e+00
-2.71440e-03,9.62455e-03,0.00000e+00,1.43152e+02,5.45964e+01,-9.39478e+01,0.00000e+00,1.74519e+04,1.43152e+02,1.29582e-02,3.00000e+00
-2.33445e-03,9.72370e-03,0.00000e+00,1.29243e+02,4.72075e+01,-8.61881e+01,0.00000e+00,1.59510e+04,1.29243e+02,1.33509e-02,3.00000e+00
-1.95090e-03,9.80785e-03,0.00000e+00,1.16637e+02,4.07051e+01,-7.89853e+01,0.00000e+00,1.45912e+04,1.16637e+02,1.37436e-02,3.00000e+00
-1.56434e-03,9.87688e-03,0.00000e+00,1.05928e+02,3.55979e+01,-7.29770e+01,0.00000e+00,1.36375e+04,1.05928e+02,1.41363e-02,3.00000e+00
-1.17537e-03,9.93068e-03,0.00000e+00,9.39640e+01,3.07817e+01,-6.55866e+01,0.00000e+00,1.24390e+04,9.39640e+01,1.45289e-02,3.00000e+00
-7.84591e-04,9.96917e-03,0.00000e+00,8.06627e+01,2.64428e+01,-5.69898e+01,0.00000e+00,1.11221e+04,8.06627e+01,1.49216e-02,3.00000e+00
-3.92598e-04,9.99229e-03,0.00000e+00,6.70107e+01,2.35281e+01,-4.80685e+01,0.00000e+00,1.00249e+04,6.70107e+01,1.53143e-02,3.00000e+00
0.00000e+00,1.00000e-02,0.00000e+00,6.01253e+01,2.25209e+01,-4.33846e+01,0.00000e+00,9.42916e+03,6.01253e+01,1.57070e-02,3.00000e+00


==> data/USP_8E-7.csv <==
"Points:0","Points:1","Points:2","Spec001_SimPartPerIter","Total_ForcePerArea:0","Total_ForcePerArea:1","Total_ForcePerArea:2","Total_HeatFlux","Total_SimPartPerIter","arc_length","iBC"
-1.00000e-02,0.00000e+00,0.00000e+00,1.33014e+03,4.98576e+02,-7.44195e+00,0.00000e+00,8.07239e+04,1.33014e+03,0.00000e+00,3.00000e+00
-9.99229e-03,3.92598e-04,0.00000e+00,1.32475e+03,4.96256e+02,-1.56183e+01,0.00000e+00,8.01821e+04,1.32475e+03,3.92674e-04,3.00000e+00
-9.96917e-03,7.84591e-04,0.00000e+00,1.31666e+03,4.92204e+02,-3.19827e+01,0.00000e+00,7.93347e+04,1.31666e+03,7.85348e-04,3.00000e+00
-9.93068e-03,1.17537e-03,0.00000e+00,1.31110e+03,4.88690e+02,-4.79874e+01,0.00000e+00,7.87040e+04,1.31110e+03,1.17802e-03,3.00000e+00
-9.87688e-03,1.56434e-03,0.00000e+00,1.29553e+03,4.81333e+02,-6.22165e+01,0.00000e+00,7.78133e+04,1.29553e+03,1.57070e-03,3.00000e+00
-9.80785e-03,1.95090e-03,0.00000e+00,1.27708e+03,4.72258e+02,-7.63400e+01,0.00000e+00,7.69736e+04,1.27708e+03,1.96337e-03,3.00000e+00
-9.72370e-03,2.33445e-03,0.00000e+00,1.26117e+03,4.63293e+02,-9.04797e+01,0.00000e+00,7.56724e+04,1.26117e+03,2.35604e-03,3.00000e+00
-9.62455e-03,2.71440e-03,0.00000e+00,1.23951e+03,4.51714e+02,-1.03475e+02,0.00000e+00,7.36102e+04,1.23951e+03,2.74872e-03,3.00000e+00
-9.51057e-03,3.09017e-03,0.00000e+00,1.21703e+03,4.39681e+02,-1.16015e+02,0.00000e+00,7.18729e+04,1.21703e+03,3.14139e-03,3.00000e+00
-9.38191e-03,3.46117e-03,0.00000e+00,1.18679e+03,4.24834e+02,-1.27272e+02,0.00000e+00,7.00093e+04,1.18679e+03,3.53406e-03,3.00000e+00
-9.23880e-03,3.82683e-03,0.00000e+00,1.15424e+03,4.09147e+02,-1.37299e+02,0.00000e+00,6.79452e+04,1.15424e+03,3.92674e-03,3.00000e+00
-9.08143e-03,4.18660e-03,0.00000e+00,1.12360e+03,3.93975e+02,-1.45906e+02,0.00000e+00,6.60360e+04,1.12360e+03,4.31941e-03,3.00000e+00
-8.91007e-03,4.53991e-03,0.00000e+00,1.08765e+03,3.76607e+02,-1.52903e+02,0.00000e+00,6.38040e+04,1.08765e+03,4.71209e-03,3.00000e+00
-8.72496e-03,4.88621e-03,0.00000e+00,1.05125e+03,3.58657e+02,-1.59514e+02,0.00000e+00,6.14180e+04,1.05125e+03,5.10476e-03,3.00000e+00
-8.52640e-03,5.22499e-03,0.00000e+00,1.01315e+03,3.40214e+02,-1.65237e+02,0.00000e+00,5.86533e+04,1.01315e+03,5.49743e-03,3.00000e+00
-8.31470e-03,5.55570e-03,0.00000e+00,9.72364e+02,3.21344e+02,-1.69028e+02,0.00000e+00,5.60099e+04,9.72364e+02,5.89011e-03,3.00000e+00
-8.09017e-03,5.87785e-03,0.00000e+00,9.31262e+02,3.02337e+02,-1.71645e+02,0.00000e+00,5.34795e+04,9.31262e+02,6.28278e-03,3.00000e+00
-7.85317e-03,6.19094e-03,0.00000e+00,8.88486e+02,2.82780e+02,-1.72908e+02,0.00000e+00,5.04283e+04,8.88486e+02,6.67546e-03,3.00000e+00
-7.60406e-03,6.49448e-03,0.00000e+00,8.47790e+02,2.64323e+02,-1.73443e+02,0.00000e+00,4.79215e+04,8.47790e+02,7.06813e-03,3.00000e+00
-7.34323e-03,6.78801e-03,0.00000e+00,8.05368e+02,2.45582e+02,-1.72758e+02,0.00000e+00,4.54793e+04,8.05368e+02,7.46080e-03,3.00000e+00
-7.07107e-03,7.07107e-03,0.00000e+00,7.60762e+02,2.26910e+02,-1.70619e+02,0.00000e+00,4.28252e+04,7.60762e+02,7.85348e-03,3.00000e+00
-6.78801e-03,7.34323e-03,0.00000e+00,7.17642e+02,2.08995e+02,-1.67767e+02,0.00000e+00,4.02446e+04,7.17642e+02,8.24615e-03,3.00000e+00
-6.49448e-03,7.60406e-03,0.00000e+00,6.76164e+02,1.91170e+02,-1.64559e+02,0.00000e+00,3.74273e+04,6.76164e+02,8.63882e-03,3.00000e+00
-6.19094e-03,7.85317e-03,0.00000e+00,6.36338e+02,1.74704e+02,-1.60493e+02,0.00000e+00,3.49584e+04,6.36338e+02,9.03150e-03,3.00000e+00
-5.87785e-03,8.09017e-03,0.00000e+00,5.94392e+02,1.58616e+02,-1.55004e+02,0.00000e+00,3.26044e+04,5.94392e+02,9.42417e-03,3.00000e+00
-5.55570e-03,8.31470e-03,0.00000e+00,5.54600e+02,1.43133e+02,-1.49312e+02,0.00000e+00,3.01875e+04,5.54600e+02,9.81685e-03,3.00000e+00
-5.22499e-03,8.52640e-03,0.00000e+00,5.16594e+02,1.29033e+02,-1.43406e+02,0.00000e+00,2.82912e+04,5.16594e+02,1.02095e-02,3.00000e+00
-4.88621e-03,8.72496e-03,0.00000e+00,4.79894e+02,1.15906e+02,-1.37259e+02,0.00000e+00,2.64819e+04,4.79894e+02,1.06022e-02,3.00000e+00
-4.53991e-03,8.91007e-03,0.00000e+00,4.45538e+02,1.03576e+02,-1.30590e+02,0.00000e+00,2.44874e+04,4.45538e+02,1.09949e-02,3.00000e+00
-4.18660e-03,9.08143e-03,0.00000e+00,4.10700e+02,9.19476e+01,-1.23057e+02,0.00000e+00,2.26076e+04,4.10700e+02,1.13875e-02,3.00000e+00
-3.82683e-03,9.23880e-03,0.00000e+00,3.77970e+02,8.12244e+01,-1.16075e+02,0.00000e+00,2.09651e+04,3.77970e+02,1.17802e-02,3.00000e+00
-3.46117e-03,9.38191e-03,0.00000e+00,3.48174e+02,7.17674e+01,-1.09336e+02,0.00000e+00,1.95008e+04,3.48174e+02,1.21729e-02,3.00000e+00
-3.09017e-03,9.51057e-03,0.00000e+00,3.18948e+02,6.28529e+01,-1.01992e+02,0.00000e+00,1.78972e+04,3.18948e+02,1.25656e-02,3.00000e+00
-2.71440e-03,9.62455e-03,0.00000e+00,2.90510e+02,5.46082e+01,-9.45922e+01,0.00000e+00,1.63146e+04,2.90510e+02,1.29582e-02,3.00000e+00
-2.33445e-03,9.72370e-03,0.00000e+00,2.64998e+02,4.75755e+01,-8.77594e+01,0.00000e+00,1.50500e+04,2.64998e+02,1.33509e-02,3.00000e+00
-1.95090e-03,9.80785e-03,0.00000e+00,2.39752e+02,4.12785e+01,-8.05153e+01,0.00000e+00,1.38595e+04,2.39752e+02,1.37436e-02,3.00000e+00
-1.56434e-03,9.87688e-03,0.00000e+00,2.14616e+02,3.53349e+01,-7.30737e+01,0.00000e+00,1.26028e+04,2.14616e+02,1.41363e-02,3.00000e+00
-1.17537e-03,9.93068e-03,0.00000e+00,1.91152e+02,3.03108e+01,-6.59660e+01,0.00000e+00,1.14106e+04,1.91152e+02,1.45289e-02,3.00000e+00
-7.84591e-04,9.96917e-03,0.00000e+00,1.65570e+02,2.63818e+01,-5.78760e+01,0.00000e+00,1.02214e+04,1.65570e+02,1.49216e-02,3.00000e+00
-3.92598e-04,9.99229e-03,0.00000e+00,1.36890e+02,2.33697e+01,-4.85921e+01,0.00000e+00,9.15477e+03,1.36890e+02,1.53143e-02,3.00000e+00
0.00000e+00,1.00000e-02,0.00000e+00,1.21712e+02,2.20186e+01,-4.35957e+01,0.00000e+00,8.68084e+03,1.21712e+02,1.57070e-02,3.00000e+00


==> data/cyl_linf.csv <==
dt,DSMC,CN,USP,EXP,SP,Error CN,Error USP,Error EXP,Error SP
1.60E-06,67533.3,95987.3,102075,nan,nan,28454,34541.7,nan,nan
8.00E-07,67534.3,79992.2,80723.9,102013,104515,12458.9,13190.6,34479.7,36981.7
4.00E-07,67535.3,71699.3,71600,81466,84107.1,4166,4066.7,13932.7,16573.8
2.00E-07,67536.3,69295.8,69892.8,72495.6,74114.7,1762.5,2359.5,4962.3,6581.39999999999
1.00E-07,67537.3,68118.3,68257.6,68941.8,70142.1,585,724.300000000003,1408.5,2608.8

